Modeling nonlinear optical interactions of focused beams in bulk crystals and thin films: A phenomenological approach

Coherent nonlinear optical micro-spectroscopy is a frequently used tool in modern material science, as it is sensitive to many different local observables, which comprise, among others, crystal symmetry and vibrational properties. The richness in information, however, may come with challenges in data interpretation, as one has to disentangle the many different effects like multiple reflections, phase jumps at interfaces, or the influence of the Guoy-phase. In order to facilitate interpretation, the work presented here proposes an easy-to-use semi-analytical modeling ansatz, that bases upon known analytical solutions using Gaussian beams. Specifically, we apply this ansatz to compute nonlinear optical responses of (thin film) optical materials. We try to conserve the meaning of intuitive parameters like the Gouy-phase and the nonlinear coherent interaction length. In particular, the concept of coherence length is extended, which is a must when using focal beams. The model is subsequently applied to exemplary cases of second-harmonic and third-harmonic generation. We observe a very good agreement with experimental data and furthermore, despite the constraints and limits of the analytical ansatz, our model performs similarly well as when using more rigorous simulations. However, it outperforms the latter in terms of computational power, requiring more than three orders less computational time and less performant computer systems.

==> Exchange/NA=0.45_850_nm_8_nm_step_width.txt <==
0	0	0	0	0	0	0	0	0	0	0
2.827982488e-20	0	0	0	0	0	0	0	0	0	0
1.185665563e-19	0	0	0	0	0	0	0	0	0	0
2.817983201e-19	0	0	0	0	0	0	0	0	0	0
4.732924706e-19	0	0	0	0	0	0	0	0	0	0
6.332093337e-19	0	0	0	0	0	0	0	0	0	0
6.060690883e-19	0	0	0	0	0	0	0	0	0	0
3.769415975e-19	0	0	0	0	0	0	0	0	0	0
2.786307999e-20	0	0	0	0	0	0	0	0	0	0
1.53437302e-19	0	0	0	0	0	0	0	0	0	0
6.78069569e-19	0	0	0	0	0	0	0	0	0	0
1.715397797e-18	0	0	0	0	0	0	0	0	0	0
3.378324589e-18	0	0	0	0	0	0	0	0	0	0
6.840721421e-18	0	0	0	0	0	0	0	0	0	0
9.410517648e-18	0	0	0	0	0	0	0	0	0	0
1.179952156e-17	0	0	0	0	0	0	0	0	0	0
1.296986773e-17	0	0	0	0	0	0	0	0	0	0
8.939497279e-18	0	0	0	0	0	0	0	0	0	0
6.684712536e-18	0	0	0	0	0	0	0	0	0	0
4.709597017e-18	0	0	0	0	0	0	0	0	0	0
3.48656182e-18	0	0	0	0	0	0	0	0	0	0
2.953283578e-18	0	0	0	0	0	0	0	0	0	0
2.850548139e-18	0	0	0	0	0	0	0	0	0	0
3.413788748e-18	0	0	0	0	0	0	0	0	0	0
4.342453325e-18	0	0	0	0	0	0	0	0	0	0
5.703822004e-18	0	0	0	0	0	0	0	0	0	0
6.298261533e-18	0	0	0	0	0	0	0	0	0	0
7.362150581e-18	0	0	0	0	0	0	0	0	0	0
7.778148335e-18	0	0	0	0	0	0	0	0	0	0
7.432118775e-18	0	0	0	0	0	0	0	0	0	0
6.894530375e-18	0	0	0	0	0	0	0	0	0	0
6.698559879e-18	0	0	0	0	0	0	0	0	0	0
8.437410191e-18	0	0	0	0	0	0	0	0	0	0
1.144447177e-17	0	0	0	0	0	0	0	0	0	0
1.611730235e-17	0	0	0	0	0	0	0	0	0	0
2.581601595e-17	0	0	0	0	0	0	0	0	0	0
3.405422103e-17	0	0	0	0	0	0	0	0	0	0
4.262911091e-17	0	0	0	0	0	0	0	0	0	0
4.827786357e-17	0	0	0	0	0	0	0	0	0	0
4.698336901e-17	0	0	0	0	0	0	0	0	0	0
3.194477993e-17	0	0	0	0	0	0	0	0	0	0
2.339603785e-17	0	0	0	0	0	0	0	0	0	0
1.713692414e-17	0	0	0	0	0	0	0	0	0	0
1.348637092e-17	0	0	0	0	0	0	0	0	0	0
1.131326428e-17	0	0	0	0	0	0	0	0	0	0
1.172280284e-17	0	0	0	0	0	0	0	0	0	0
1.327543681e-17	0	0	0	0	0	0	0	0	0	0
1.602526607e-17	0	0	0	0	0	0	0	0	0	0
1.989031458e-17	0	0	0	0	0	0	0	0	0	0
2.177274198e-17	0	0	0	0	0	0	0	0	0	0
2.343310737e-17	0	0	0	0	0	0	0	0	0	0
2.284082192e-17	0	0	0	0	0	0	0	0	0	0
2.106098825e-17	0	0	0	0	0	0	0	0	0	0
1.87137353e-17	0	0	0	0	0	0	0	0	0	0
2.008706429e-17	0	0	0	0	0	0	0	0	0	0
2.368216995e-17	0	0	0	0	0	0	0	0	0	0
3.022263089e-17	0	0	0	0	0	0	0	0	0	0
4.069508606e-17	0	0	0	0	0	0	0	0	0	0
5.951353391e-17	0	0	0	0	0	0	0	0	0	0
7.73219744e-17	0	0	0	0	0	0	0	0	0	0
9.291567021e-17	0	0	0	0	0	0	0	0	0	0
9.717658571e-17	0	0	0	0	0	0	0	0	0	0
7.455286028e-17	0	0	0	0	0	0	0	0	0	0
5.685423026e-17	0	0	0	0	0	0	0	0	0	0
4.181763274e-17	0	0	0	0	0	0	0	0	0	0
3.187427505e-17	0	0	0	0	0	0	0	0	0	0
2.641423695e-17	0	0	0	0	0	0	0	0	0	0
2.380823658e-17	0	0	0	0	0	0	0	0	0	0
2.507771545e-17	0	0	0	0	0	0	0	0	0	0
2.849372688e-17	0	0	0	0	0	0	0	0	0	0
3.382477812e-17	0	0	0	0	0	0	0	0	0	0
3.804299579e-17	0	0	0	0	0	0	0	0	0	0
4.067722897e-17	0	0	0	0	0	0	0	0	0	0
3.941648634e-17	0	0	0	0	0	0	0	0	0	0
3.561855662e-17	0	0	0	0	0	0	0	0	0	0
3.206852942e-17	0	0	0	0	0	0	0	0	0	0
2.963827743e-17	0	0	0	0	0	0	0	0	0	0
3.210033318e-17	0	0	0	0	0	0	0	0	0	0
3.825491019e-17	0	0	0	0	0	0	0	0	0	0
4.937090293e-17	0	0	0	0	0	0	0	0	0	0
7.100446826e-17	0	0	0	0	0	0	0	0	0	0
9.498014574e-17	0	0	0	0	0	0	0	0	0	0
1.20733509e-16	0	0	0	0	0	0	0	0	0	0
1.363546525e-16	0	0	0	0	0	0	0	0	0	0
1.310698081e-16	0	0	0	0	0	0	0	0	0	0
9.49462111e-17	0	0	0	0	0	0	0	0	0	0
7.216559096e-17	0	0	0	0	0	0	0	0	0	0
5.50989411e-17	0	0	0	0	0	0	0	0	0	0
4.451454969e-17	0	0	0	0	0	0	0	0	0	0
3.807201894e-17	0	0	0	0	0	0	0	0	0	0
3.821252854e-17	0	0	0	0	0	0	0	0	0	0
4.14857967e-17	0	0	0	0	0	0	0	0	0	0
4.741653623e-17	0	0	0	0	0	0	0	0	0	0
5.448252488e-17	0	0	0	0	0	0	0	0	0	0
5.68127889e-17	0	0	0	0	0	0	0	0	0	0
5.443753952e-17	0	0	0	0	0	0	0	0	0	0
4.809278987e-17	0	0	0	0	0	0	0	0	0	0
4.159036592e-17	0	0	0	0	0	0	0	0	0	0
3.577687733e-17	0	0	0	0	0	0	0	0	0	0
3.589888489e-17	0	0	0	0	0	0	0	0	0	0
3.990272102e-17	0	0	0	0	0	0	0	0	0	0
4.881532063e-17	0	0	0	0	0	0	0	0	0	0
6.439325367e-17	0	0	0	0	0	0	0	0	0	0
9.122703818e-17	0	0	0	0	0	0	0	0	0	0
1.199425729e-16	0	0	0	0	0	0	0	0	0	0
1.440468219e-16	0	0	0	0	0	0	0	0	0	0
1.496630234e-16	0	0	0	0	0	0	0	0	0	0
1.193857715e-16	0	0	0	0	0	0	0	0	0	0
9.586411537e-17	0	0	0	0	0	0	0	0	0	0
7.553599605e-17	0	0	0	0	0	0	0	0	0	0
6.152722871e-17	0	0	0	0	0	0	0	0	0	0
5.365539167e-17	0	0	0	0	0	0	0	0	0	0
5.108739575e-17	0	0	0	0	0	0	0	0	0	0
5.408779882e-17	0	0	0	0	0	0	0	0	0	0
6.032061589e-17	0	0	0	0	0	0	0	0	0	0
6.800968038e-17	0	0	0	0	0	0	0	0	0	0
7.232991522e-17	0	0	0	0	0	0	0	0	0	0
6.861226043e-17	0	0	0	0	0	0	0	0	0	0
5.939504674e-17	0	0	0	0	0	0	0	0	0	0
4.946559534e-17	0	0	0	0	0	0	0	0	0	0
4.220786775e-17	0	0	0	0	0	0	0	0	0	0
3.733937138e-17	0	0	0	0	0	0	0	0	0	0
3.852994076e-17	0	0	0	0	0	0	0	0	0	0
4.414963467e-17	0	0	0	0	0	0	0	0	0	0
5.543241232e-17	0	0	0	0	0	0	0	0	0	0
7.685503618e-17	0	0	0	0	0	0	0	0	0	0
1.015853206e-16	0	0	0	0	0	0	0	0	0	0
1.262330234e-16	0	0	0	0	0	0	0	0	0	0
1.388558641e-16	0	0	0	0	0	0	0	0	0	0
1.30078364e-16	0	0	0	0	0	0	0	0	0	0
1.030283676e-16	0	0	0	0	0	0	0	0	0	0
8.513318888e-17	0	0	0	0	0	0	0	0	0	0
7.171354633e-17	0	0	0	0	0	0	0	0	0	0
6.375102411e-17	0	0	0	0	0	0	0	0	0	0
6.18513715e-17	0	0	0	0	0	0	0	0	0	0
6.559185669e-17	0	0	0	0	0	0	0	0	0	0
7.29023581e-17	0	0	0	0	0	0	0	0	0	0
8.184893233e-17	0	0	0	0	0	0	0	0	0	0
8.696358753e-17	0	0	0	0	0	0	0	0	0	0
8.472877309e-17	0	0	0	0	0	0	0	0	0	0
7.235374918e-17	0	0	0	0	0	0	0	0	0	0
5.838220776e-17	0	0	0	0	0	0	0	0	0	0
4.739226795e-17	0	0	0	0	0	0	0	0	0	0
3.909229741e-17	0	0	0	0	0	0	0	0	0	0
3.735834383e-17	0	0	0	0	0	0	0	0	0	0
3.977064311e-17	0	0	0	0	0	0	0	0	0	0
4.687004883e-17	0	0	0	0	0	0	0	0	0	0
5.927745659e-17	0	0	0	0	0	0	0	0	0	0
8.109552175e-17	0	0	0	0	0	0	0	0	0	0
1.014464555e-16	0	0	0	0	0	0	0	0	0	0
1.150208022e-16	0	0	0	0	0	0	0	0	0	0
1.155139846e-16	0	0	0	0	0	0	0	0	0	0
9.59268041e-17	0	0	0	0	0	0	0	0	0	0
8.284247063e-17	0	0	0	0	0	0	0	0	0	0
7.268559442e-17	0	0	0	0	0	0	0	0	0	0
6.699977603e-17	0	0	0	0	0	0	0	0	0	0
6.587138606e-17	0	0	0	0	0	0	0	0	0	0
7.446834596e-17	0	0	0	0	0	0	0	0	0	0
8.454339259e-17	0	0	0	0	0	0	0	0	0	0
9.653988438e-17	0	0	0	0	0	0	0	0	0	0
1.052402734e-16	0	0	0	0	0	0	0	0	0	0
1.056660718e-16	0	0	0	0	0	0	0	0	0	0
9.017151842e-17	0	0	0	0	0	0	0	0	0	0
7.130787485e-17	0	0	0	0	0	0	0	0	0	0
5.554749778e-17	0	0	0	0	0	0	0	0	0	0
4.508670456e-17	0	0	0	0	0	0	0	0	0	0
3.825380819e-17	0	0	0	0	0	0	0	0	0	0
3.769851045e-17	0	0	0	0	0	0	0	0	0	0
4.134848301e-17	0	0	0	0	0	0	0	0	0	0
4.966961138e-17	0	0	0	0	0	0	0	0	0	0
6.567101364e-17	0	0	0	0	0	0	0	0	0	0
8.09999301e-17	0	0	0	0	0	0	0	0	0	0
9.249579501e-17	0	0	0	0	0	0	0	0	0	0
9.486007135e-17	0	0	0	0	0	0	0	0	0	0
8.930989651e-17	0	0	0	0	0	0	0	0	0	0
7.398094557e-17	0	0	0	0	0	0	0	0	0	0
6.67878405e-17	0	0	0	0	0	0	0	0	0	0
6.352743402e-17	0	0	0	0	0	0	0	0	0	0
6.484703975e-17	0	0	0	0	0	0	0	0	0	0
7.734340162e-17	0	0	0	0	0	0	0	0	0	0
9.122545667e-17	0	0	0	0	0	0	0	0	0	0
1.081350076e-16	0	0	0	0	0	0	0	0	0	0
1.22229952e-16	0	0	0	0	0	0	0	0	0	0
1.270695137e-16	0	0	0	0	0	0	0	0	0	0
1.132161703e-16	0	0	0	0	0	0	0	0	0	0
8.945202536e-17	0	0	0	0	0	0	0	0	0	0
6.793858146e-17	0	0	0	0	0	0	0	0	0	0
5.254538778e-17	0	0	0	0	0	0	0	0	0	0
4.163099259e-17	0	0	0	0	0	0	0	0	0	0
3.801848667e-17	0	0	0	0	0	0	0	0	0	0
3.866640813e-17	0	0	0	0	0	0	0	0	0	0
4.341130909e-17	0	0	0	0	0	0	0	0	0	0
5.332913619e-17	0	0	0	0	0	0	0	0	0	0
6.64159172e-17	0	0	0	0	0	0	0	0	0	0
7.519554329e-17	0	0	0	0	0	0	0	0	0	0
7.739193892e-17	0	0	0	0	0	0	0	0	0	0
7.323487781e-17	0	0	0	0	0	0	0	0	0	0
6.312718683e-17	0	0	0	0	0	0	0	0	0	0
5.73248392e-17	0	0	0	0	0	0	0	0	0	0
5.504429676e-17	0	0	0	0	0	0	0	0	0	0
5.710240078e-17	0	0	0	0	0	0	0	0	0	0
6.621565718e-17	0	0	0	0	0	0	0	0	0	0
8.663066613e-17	0	0	0	0	0	0	0	0	0	0
1.075254123e-16	0	0	0	0	0	0	0	0	0	0
1.280448615e-16	0	0	0	0	0	0	0	0	0	0
1.378556947e-16	0	0	0	0	0	0	0	0	0	0
1.337247045e-16	0	0	0	0	0	0	0	0	0	0
1.083609231e-16	0	0	0	0	0	0	0	0	0	0
8.219702628e-17	0	0	0	0	0	0	0	0	0	0
6.182679561e-17	0	0	0	0	0	0	0	0	0	0
4.973575147e-17	0	0	0	0	0	0	0	0	0	0
3.930936654e-17	0	0	0	0	0	0	0	0	0	0
3.708835903e-17	0	0	0	0	0	0	0	0	0	0
3.877487221e-17	0	0	0	0	0	0	0	0	0	0
4.392925638e-17	0	0	0	0	0	0	0	0	0	0
5.477869676e-17	0	0	0	0	0	0	0	0	0	0
6.096895298e-17	0	0	0	0	0	0	0	0	0	0
6.233981068e-17	0	0	0	0	0	0	0	0	0	0
5.870667168e-17	0	0	0	0	0	0	0	0	0	0
5.463149689e-17	0	0	0	0	0	0	0	0	0	0
4.6049333e-17	0	0	0	0	0	0	0	0	0	0
4.345730785e-17	0	0	0	0	0	0	0	0	0	0
4.452167856e-17	0	0	0	0	0	0	0	0	0	0
5.000494715e-17	0	0	0	0	0	0	0	0	0	0
6.900321283e-17	0	0	0	0	0	0	0	0	0	0
8.892949767e-17	0	0	0	0	0	0	0	0	0	0
1.117368806e-16	0	0	0	0	0	0	0	0	0	0
1.282916664e-16	0	0	0	0	0	0	0	0	0	0
1.342375058e-16	0	0	0	0	0	0	0	0	0	0
1.153875926e-16	0	0	0	0	0	0	0	0	0	0
8.987672442e-17	0	0	0	0	0	0	0	0	0	0
6.746295814e-17	0	0	0	0	0	0	0	0	0	0
5.123184607e-17	0	0	0	0	0	0	0	0	0	0
3.873409136e-17	0	0	0	0	0	0	0	0	0	0
3.403208888e-17	0	0	0	0	0	0	0	0	0	0
3.308375901e-17	0	0	0	0	0	0	0	0	0	0
3.516491408e-17	0	0	0	0	0	0	0	0	0	0
4.130949146e-17	0	0	0	0	0	0	0	0	0	0
4.664823531e-17	0	0	0	0	0	0	0	0	0	0
4.722734276e-17	0	0	0	0	0	0	0	0	0	0
4.404877498e-17	0	0	0	0	0	0	0	0	0	0
3.903030384e-17	0	0	0	0	0	0	0	0	0	0
3.377130614e-17	0	0	0	0	0	0	0	0	0	0
3.06238121e-17	0	0	0	0	0	0	0	0	0	0
3.010740787e-17	0	0	0	0	0	0	0	0	0	0
3.269395352e-17	0	0	0	0	0	0	0	0	0	0
4.156041518e-17	0	0	0	0	0	0	0	0	0	0
5.843410871e-17	0	0	0	0	0	0	0	0	0	0
7.645377007e-17	0	0	0	0	0	0	0	0	0	0
9.321499052e-17	0	0	0	0	0	0	0	0	0	0
1.004967087e-16	0	0	0	0	0	0	0	0	0	0
9.802775814e-17	0	0	0	0	0	0	0	0	0	0
8.006490404e-17	0	0	0	0	0	0	0	0	0	0
6.143636132e-17	0	0	0	0	0	0	0	0	0	0
4.632049127e-17	0	0	0	0	0	0	0	0	0	0
3.768024926e-17	0	0	0	0	0	0	0	0	0	0
2.695394444e-17	0	0	0	0	0	0	0	0	0	0
2.427226055e-17	0	0	0	0	0	0	0	0	0	0
2.404501735e-17	0	0	0	0	0	0	0	0	0	0
2.547691427e-17	0	0	0	0	0	0	0	0	0	0
3.056086124e-17	0	0	0	0	0	0	0	0	0	0
3.074971546e-17	0	0	0	0	0	0	0	0	0	0
2.848947741e-17	0	0	0	0	0	0	0	0	0	0
2.483081586e-17	0	0	0	0	0	0	0	0	0	0
2.272360831e-17	0	0	0	0	0	0	0	0	0	0
1.828571223e-17	0	0	0	0	0	0	0	0	0	0
1.681532231e-17	0	0	0	0	0	0	0	0	0	0
1.707615073e-17	0	0	0	0	0	0	0	0	0	0
1.939750033e-17	0	0	0	0	0	0	0	0	0	0
2.882476729e-17	0	0	0	0	0	0	0	0	0	0
3.847388621e-17	0	0	0	0	0	0	0	0	0	0
4.911263059e-17	0	0	0	0	0	0	0	0	0	0
5.635970231e-17	0	0	0	0	0	0	0	0	0	0
6.109620305e-17	0	0	0	0	0	0	0	0	0	0
5.206160509e-17	0	0	0	0	0	0	0	0	0	0
4.12667744e-17	0	0	0	0	0	0	0	0	0	0
3.126089157e-17	0	0	0	0	0	0	0	0	0	0
2.338329271e-17	0	0	0	0	0	0	0	0	0	0
1.561680132e-17	0	0	0	0	0	0	0	0	0	0
1.268931994e-17	0	0	0	0	0	0	0	0	0	0
1.136498685e-17	0	0	0	0	0	0	0	0	0	0
1.118934204e-17	0	0	0	0	0	0	0	0	0	0
1.312354715e-17	0	0	0	0	0	0	0	0	0	0
1.418563424e-17	0	0	0	0	0	0	0	0	0	0
1.324780903e-17	0	0	0	0	0	0	0	0	0	0
1.147862388e-17	0	0	0	0	0	0	0	0	0	0
9.537727637e-18	0	0	0	0	0	0	0	0	0	0
8.028485837e-18	0	0	0	0	0	0	0	0	0	0
6.698592693e-18	0	0	0	0	0	0	0	0	0	0
6.071200444e-18	0	0	0	0	0	0	0	0	0	0
6.18244067e-18	0	0	0	0	0	0	0	0	0	0
8.282755952e-18	0	0	0	0	0	0	0	0	0	0
1.201329989e-17	0	0	0	0	0	0	0	0	0	0
1.588124386e-17	0	0	0	0	0	0	0	0	0	0
1.924329142e-17	0	0	0	0	0	0	0	0	0	0
2.060481333e-17	0	0	0	0	0	0	0	0	0	0
2.080591222e-17	0	0	0	0	0	0	0	0	0	0
1.681739924e-17	0	0	0	0	0	0	0	0	0	0
1.259003112e-17	0	0	0	0	0	0	0	0	0	0
8.923803589e-18	0	0	0	0	0	0	0	0	0	0
7.055343336e-18	0	0	0	0	0	0	0	0	0	0
3.034776932e-18	0	0	0	0	0	0	0	0	0	0
2.075726953e-18	0	0	0	0	0	0	0	0	0	0
1.637299493e-18	0	0	0	0	0	0	0	0	0	0
2.031797089e-18	0	0	0	0	0	0	0	0	0	0
2.469219772e-18	0	0	0	0	0	0	0	0	0	0
2.41489847e-18	0	0	0	0	0	0	0	0	0	0
2.130137414e-18	0	0	0	0	0	0	0	0	0	0
1.729086115e-18	0	0	0	0	0	0	0	0	0	0
1.745956193e-18	0	0	0	0	0	0	0	0	0	0
1.073282365e-18	0	0	0	0	0	0	0	0	0	0
7.563695688e-19	0	0	0	0	0	0	0	0	0	0
5.702376824e-19	0	0	0	0	0	0	0	0	0	0
7.273263598e-19	0	0	0	0	0	0	0	0	0	0
1.072343897e-18	0	0	0	0	0	0	0	0	0	0
1.544454546e-18	0	0	0	0	0	0	0	0	0	0
2.033217767e-18	0	0	0	0	0	0	0	0	0	0
2.307069001e-18	0	0	0	0	0	0	0	0	0	0
2.986354246e-18	0	0	0	0	0	0	0	0	0	0
2.207256901e-18	0	0	0	0	0	0	0	0	0	0
1.644654161e-18	0	0	0	0	0	0	0	0	0	0
1.339075991e-18	0	0	0	0	0	0	0	0	0	0
1.434684668e-18	0	0	0	0	0	0	0	0	0	0
2.348861032e-18	0	0	0	0	0	0	0	0	0	0
3.378143354e-18	0	0	0	0	0	0	0	0	0	0
4.508855514e-18	0	0	0	0	0	0	0	0	0	0
5.262183429e-18	0	0	0	0	0	0	0	0	0	0
4.214407185e-18	0	0	0	0	0	0	0	0	0	0
3.003734126e-18	0	0	0	0	0	0	0	0	0	0
2.171755644e-18	0	0	0	0	0	0	0	0	0	0
1.551342552e-18	0	0	0	0	0	0	0	0	0	0
9.006141521e-19	0	0	0	0	0	0	0	0	0	0
8.756930813e-19	0	0	0	0	0	0	0	0	0	0
1.340970588e-18	0	0	0	0	0	0	0	0	0	0
1.779157953e-18	0	0	0	0	0	0	0	0	0	0
2.405384873e-18	0	0	0	0	0	0	0	0	0	0
2.557274302e-18	0	0	0	0	0	0	0	0	0	0
3.030450622e-18	0	0	0	0	0	0	0	0	0	0
3.255463047e-18	0	0	0	0	0	0	0	0	0	0
3.186579888e-18	0	0	0	0	0	0	0	0	0	0
2.257582254e-18	0	0	0	0	0	0	0	0	0	0
2.211260976e-18	0	0	0	0	0	0	0	0	0	0
3.37574872e-18	0	0	0	0	0	0	0	0	0	0
4.887330459e-18	0	0	0	0	0	0	0	0	0	0
7.315068091e-18	0	0	0	0	0	0	0	0	0	0
9.587342798e-18	0	0	0	0	0	0	0	0	0	0
1.739910144e-17	0	0	0	0	0	0	0	0	0	0
2.257125041e-17	0	0	0	0	0	0	0	0	0	0
2.681317401e-17	0	0	0	0	0	0	0	0	0	0
2.539007245e-17	0	0	0	0	0	0	0	0	0	0
2.338962335e-17	0	0	0	0	0	0	0	0	0	0
1.735962905e-17	0	0	0	0	0	0	0	0	0	0
1.336659474e-17	0	0	0	0	0	0	0	0	0	0
1.041083133e-17	0	0	0	0	0	0	0	0	0	0
7.669211044e-18	0	0	0	0	0	0	0	0	0	0
7.844854557e-18	0	0	0	0	0	0	0	0	0	0
8.641533229e-18	0	0	0	0	0	0	0	0	0	0
1.024494126e-17	0	0	0	0	0	0	0	0	0	0
1.133516409e-17	0	0	0	0	0	0	0	0	0	0
1.37367772e-17	0	0	0	0	0	0	0	0	0	0
1.521238515e-17	0	0	0	0	0	0	0	0	0	0
1.565093299e-17	0	0	0	0	0	0	0	0	0	0
1.518781978e-17	0	0	0	0	0	0	0	0	0	0
1.287200985e-17	0	0	0	0	0	0	0	0	0	0
1.367302487e-17	0	0	0	0	0	0	0	0	0	0
1.556442582e-17	0	0	0	0	0	0	0	0	0	0
1.922617047e-17	0	0	0	0	0	0	0	0	0	0
2.329570398e-17	0	0	0	0	0	0	0	0	0	0
3.164836105e-17	0	0	0	0	0	0	0	0	0	0
4.754395452e-17	0	0	0	0	0	0	0	0	0	0
5.811789649e-17	0	0	0	0	0	0	0	0	0	0
6.432668677e-17	0	0	0	0	0	0	0	0	0	0
5.888622485e-17	0	0	0	0	0	0	0	0	0	0
4.793195461e-17	0	0	0	0	0	0	0	0	0	0
3.850599017e-17	0	0	0	0	0	0	0	0	0	0
3.021433593e-17	0	0	0	0	0	0	0	0	0	0
2.250705086e-17	0	0	0	0	0	0	0	0	0	0
1.958075039e-17	0	0	0	0	0	0	0	0	0	0
2.00245966e-17	0	0	0	0	0	0	0	0	0	0
2.188205458e-17	0	0	0	0	0	0	0	0	0	0
2.534095063e-17	0	0	0	0	0	0	0	0	0	0
2.772025913e-17	0	0	0	0	0	0	0	0	0	0
3.111216139e-17	0	0	0	0	0	0	0	0	0	0
3.203615867e-17	0	0	0	0	0	0	0	0	0	0
3.104672116e-17	0	0	0	0	0	0	0	0	0	0
2.708917151e-17	0	0	0	0	0	0	0	0	0	0
2.555952168e-17	0	0	0	0	0	0	0	0	0	0
2.684505141e-17	0	0	0	0	0	0	0	0	0	0
3.023342418e-17	0	0	0	0	0	0	0	0	0	0
3.698565518e-17	0	0	0	0	0	0	0	0	0	0
4.544424398e-17	0	0	0	0	0	0	0	0	0	0
6.604870337e-17	0	0	0	0	0	0	0	0	0	0
8.298766237e-17	0	0	0	0	0	0	0	0	0	0
9.622650739e-17	0	0	0	0	0	0	0	0	0	0
9.505091213e-17	0	0	0	0	0	0	0	0	0	0
8.851676309e-17	0	0	0	0	0	0	0	0	0	0
7.02783904e-17	0	0	0	0	0	0	0	0	0	0
5.683643808e-17	0	0	0	0	0	0	0	0	0	0
4.59541558e-17	0	0	0	0	0	0	0	0	0	0
3.661865524e-17	0	0	0	0	0	0	0	0	0	0
3.442621993e-17	0	0	0	0	0	0	0	0	0	0
3.557517307e-17	0	0	0	0	0	0	0	0	0	0
3.92749792e-17	0	0	0	0	0	0	0	0	0	0
4.241300266e-17	0	0	0	0	0	0	0	0	0	0
4.663877683e-17	0	0	0	0	0	0	0	0	0	0
4.815344441e-17	0	0	0	0	0	0	0	0	0	0
4.613189732e-17	0	0	0	0	0	0	0	0	0	0
4.245168143e-17	0	0	0	0	0	0	0	0	0	0
3.682600518e-17	0	0	0	0	0	0	0	0	0	0
3.526703664e-17	0	0	0	0	0	0	0	0	0	0
3.694225109e-17	0	0	0	0	0	0	0	0	0	0
4.243218399e-17	0	0	0	0	0	0	0	0	0	0
5.073754303e-17	0	0	0	0	0	0	0	0	0	0
6.624587753e-17	0	0	0	0	0	0	0	0	0	0
9.11326691e-17	0	0	0	0	0	0	0	0	0	0
1.095765509e-16	0	0	0	0	0	0	0	0	0	0
1.197258367e-16	0	0	0	0	0	0	0	0	0	0
1.131874475e-16	0	0	0	0	0	0	0	0	0	0
9.548939268e-17	0	0	0	0	0	0	0	0	0	0
8.060011613e-17	0	0	0	0	0	0	0	0	0	0
6.689668585e-17	0	0	0	0	0	0	0	0	0	0
5.43648001e-17	0	0	0	0	0	0	0	0	0	0
4.885413454e-17	0	0	0	0	0	0	0	0	0	0
4.946088564e-17	0	0	0	0	0	0	0	0	0	0
5.29926724e-17	0	0	0	0	0	0	0	0	0	0
5.85167036e-17	0	0	0	0	0	0	0	0	0	0
6.128654248e-17	0	0	0	0	0	0	0	0	0	0
6.313051183e-17	0	0	0	0	0	0	0	0	0	0
5.963718326e-17	0	0	0	0	0	0	0	0	0	0
5.378710012e-17	0	0	0	0	0	0	0	0	0	0
4.598531451e-17	0	0	0	0	0	0	0	0	0	0
4.142260098e-17	0	0	0	0	0	0	0	0	0	0
4.010108132e-17	0	0	0	0	0	0	0	0	0	0
4.303922679e-17	0	0	0	0	0	0	0	0	0	0
5.081380857e-17	0	0	0	0	0	0	0	0	0	0
6.244526602e-17	0	0	0	0	0	0	0	0	0	0
8.474897866e-17	0	0	0	0	0	0	0	0	0	0
1.040399418e-16	0	0	0	0	0	0	0	0	0	0
1.178403867e-16	0	0	0	0	0	0	0	0	0	0
1.179207705e-16	0	0	0	0	0	0	0	0	0	0
1.114405146e-16	0	0	0	0	0	0	0	0	0	0
9.252913553e-17	0	0	0	0	0	0	0	0	0	0
7.969152988e-17	0	0	0	0	0	0	0	0	0	0
6.935923998e-17	0	0	0	0	0	0	0	0	0	0
6.111396426e-17	0	0	0	0	0	0	0	0	0	0
6.121078697e-17	0	0	0	0	0	0	0	0	0	0
6.514684558e-17	0	0	0	0	0	0	0	0	0	0
7.13996356e-17	0	0	0	0	0	0	0	0	0	0
7.558201812e-17	0	0	0	0	0	0	0	0	0	0
7.671476483e-17	0	0	0	0	0	0	0	0	0	0
7.298865012e-17	0	0	0	0	0	0	0	0	0	0
6.47388069e-17	0	0	0	0	0	0	0	0	0	0
5.585626327e-17	0	0	0	0	0	0	0	0	0	0
4.724657343e-17	0	0	0	0	0	0	0	0	0	0
4.219870242e-17	0	0	0	0	0	0	0	0	0	0
4.212371948e-17	0	0	0	0	0	0	0	0	0	0
4.652313221e-17	0	0	0	0	0	0	0	0	0	0
5.520657408e-17	0	0	0	0	0	0	0	0	0	0
6.955186303e-17	0	0	0	0	0	0	0	0	0	0
8.914848439e-17	0	0	0	0	0	0	0	0	0	0
1.029240208e-16	0	0	0	0	0	0	0	0	0	0
1.094798864e-16	0	0	0	0	0	0	0	0	0	0
1.054587218e-16	0	0	0	0	0	0	0	0	0	0
9.149738729e-17	0	0	0	0	0	0	0	0	0	0
8.170607199e-17	0	0	0	0	0	0	0	0	0	0
7.339839472e-17	0	0	0	0	0	0	0	0	0	0
6.736625141e-17	0	0	0	0	0	0	0	0	0	0
6.657246966e-17	0	0	0	0	0	0	0	0	0	0
7.391591256e-17	0	0	0	0	0	0	0	0	0	0
8.200726455e-17	0	0	0	0	0	0	0	0	0	0
8.940976409e-17	0	0	0	0	0	0	0	0	0	0
9.143290427e-17	0	0	0	0	0	0	0	0	0	0
8.783728029e-17	0	0	0	0	0	0	0	0	0	0
7.740150489e-17	0	0	0	0	0	0	0	0	0	0
6.557346727e-17	0	0	0	0	0	0	0	0	0	0
5.458892535e-17	0	0	0	0	0	0	0	0	0	0
4.679229825e-17	0	0	0	0	0	0	0	0	0	0
4.230774891e-17	0	0	0	0	0	0	0	0	0	0
4.337007886e-17	0	0	0	0	0	0	0	0	0	0
4.907092773e-17	0	0	0	0	0	0	0	0	0	0
5.907894245e-17	0	0	0	0	0	0	0	0	0	0
7.400483095e-17	0	0	0	0	0	0	0	0	0	0
8.552432123e-17	0	0	0	0	0	0	0	0	0	0
9.223038223e-17	0	0	0	0	0	0	0	0	0	0
9.232923275e-17	0	0	0	0	0	0	0	0	0	0
8.760675509e-17	0	0	0	0	0	0	0	0	0	0
7.597149231e-17	0	0	0	0	0	0	0	0	0	0
7.009645744e-17	0	0	0	0	0	0	0	0	0	0
6.716617792e-17	0	0	0	0	0	0	0	0	0	0
6.787801721e-17	0	0	0	0	0	0	0	0	0	0
7.714345216e-17	0	0	0	0	0	0	0	0	0	0
8.769907137e-17	0	0	0	0	0	0	0	0	0	0
9.809938004e-17	0	0	0	0	0	0	0	0	0	0
1.046139475e-16	0	0	0	0	0	0	0	0	0	0
1.01670531e-16	0	0	0	0	0	0	0	0	0	0
9.180342819e-17	0	0	0	0	0	0	0	0	0	0
7.762622388e-17	0	0	0	0	0	0	0	0	0	0
6.460045307e-17	0	0	0	0	0	0	0	0	0	0
5.332073859e-17	0	0	0	0	0	0	0	0	0	0
4.464039226e-17	0	0	0	0	0	0	0	0	0	0
4.246288963e-17	0	0	0	0	0	0	0	0	0	0
4.464893784e-17	0	0	0	0	0	0	0	0	0	0
5.159449215e-17	0	0	0	0	0	0	0	0	0	0
6.05976124e-17	0	0	0	0	0	0	0	0	0	0
7.087608477e-17	0	0	0	0	0	0	0	0	0	0
7.634314856e-17	0	0	0	0	0	0	0	0	0	0
7.840144212e-17	0	0	0	0	0	0	0	0	0	0
7.527599798e-17	0	0	0	0	0	0	0	0	0	0
6.6708911e-17	0	0	0	0	0	0	0	0	0	0
6.239515919e-17	0	0	0	0	0	0	0	0	0	0
6.048558447e-17	0	0	0	0	0	0	0	0	0	0
6.328436802e-17	0	0	0	0	0	0	0	0	0	0
6.938076528e-17	0	0	0	0	0	0	0	0	0	0
8.524176865e-17	0	0	0	0	0	0	0	0	0	0
9.832462972e-17	0	0	0	0	0	0	0	0	0	0
1.101785191e-16	0	0	0	0	0	0	0	0	0	0
1.107417962e-16	0	0	0	0	0	0	0	0	0	0
1.032573671e-16	0	0	0	0	0	0	0	0	0	0
8.884685076e-17	0	0	0	0	0	0	0	0	0	0
7.343326758e-17	0	0	0	0	0	0	0	0	0	0
6.110878861e-17	0	0	0	0	0	0	0	0	0	0
5.066632515e-17	0	0	0	0	0	0	0	0	0	0
4.293622773e-17	0	0	0	0	0	0	0	0	0	0
4.19049875e-17	0	0	0	0	0	0	0	0	0	0
4.606840794e-17	0	0	0	0	0	0	0	0	0	0
5.156420325e-17	0	0	0	0	0	0	0	0	0	0
5.884626491e-17	0	0	0	0	0	0	0	0	0	0
6.269803419e-17	0	0	0	0	0	0	0	0	0	0
6.336709571e-17	0	0	0	0	0	0	0	0	0	0
6.273606035e-17	0	0	0	0	0	0	0	0	0	0
5.871265321e-17	0	0	0	0	0	0	0	0	0	0
5.226860142e-17	0	0	0	0	0	0	0	0	0	0
5.047113775e-17	0	0	0	0	0	0	0	0	0	0
5.355605875e-17	0	0	0	0	0	0	0	0	0	0
5.888103724e-17	0	0	0	0	0	0	0	0	0	0
7.314210835e-17	0	0	0	0	0	0	0	0	0	0
8.669246714e-17	0	0	0	0	0	0	0	0	0	0
9.806039638e-17	0	0	0	0	0	0	0	0	0	0
1.065814e-16	0	0	0	0	0	0	0	0	0	0
1.030499638e-16	0	0	0	0	0	0	0	0	0	0
9.190313863e-17	0	0	0	0	0	0	0	0	0	0
7.753398257e-17	0	0	0	0	0	0	0	0	0	0
6.571678591e-17	0	0	0	0	0	0	0	0	0	0
5.348714384e-17	0	0	0	0	0	0	0	0	0	0
4.230608066e-17	0	0	0	0	0	0	0	0	0	0
3.854067533e-17	0	0	0	0	0	0	0	0	0	0
3.834115914e-17	0	0	0	0	0	0	0	0	0	0
4.254842387e-17	0	0	0	0	0	0	0	0	0	0
4.598975419e-17	0	0	0	0	0	0	0	0	0	0
4.939517823e-17	0	0	0	0	0	0	0	0	0	0
4.951799939e-17	0	0	0	0	0	0	0	0	0	0
4.958758667e-17	0	0	0	0	0	0	0	0	0	0
4.605891926e-17	0	0	0	0	0	0	0	0	0	0
4.055696206e-17	0	0	0	0	0	0	0	0	0	0
3.830124742e-17	0	0	0	0	0	0	0	0	0	0
3.835825365e-17	0	0	0	0	0	0	0	0	0	0
4.352712762e-17	0	0	0	0	0	0	0	0	0	0
5.041755851e-17	0	0	0	0	0	0	0	0	0	0
6.45799014e-17	0	0	0	0	0	0	0	0	0	0
7.53486412e-17	0	0	0	0	0	0	0	0	0	0
8.627238374e-17	0	0	0	0	0	0	0	0	0	0
8.678295452e-17	0	0	0	0	0	0	0	0	0	0
8.051495544e-17	0	0	0	0	0	0	0	0	0	0
6.998097572e-17	0	0	0	0	0	0	0	0	0	0
5.837852055e-17	0	0	0	0	0	0	0	0	0	0
4.98890676e-17	0	0	0	0	0	0	0	0	0	0
4.083683257e-17	0	0	0	0	0	0	0	0	0	0
3.212300025e-17	0	0	0	0	0	0	0	0	0	0
2.97243074e-17	0	0	0	0	0	0	0	0	0	0
3.158413232e-17	0	0	0	0	0	0	0	0	0	0
3.279310652e-17	0	0	0	0	0	0	0	0	0	0
3.471606272e-17	0	0	0	0	0	0	0	0	0	0
3.458753695e-17	0	0	0	0	0	0	0	0	0	0
3.303590917e-17	0	0	0	0	0	0	0	0	0	0
3.232996661e-17	0	0	0	0	0	0	0	0	0	0
2.931632536e-17	0	0	0	0	0	0	0	0	0	0
2.546350854e-17	0	0	0	0	0	0	0	0	0	0
2.434236063e-17	0	0	0	0	0	0	0	0	0	0
2.691585206e-17	0	0	0	0	0	0	0	0	0	0
3.024821573e-17	0	0	0	0	0	0	0	0	0	0
3.841186197e-17	0	0	0	0	0	0	0	0	0	0
4.590922168e-17	0	0	0	0	0	0	0	0	0	0
5.184697399e-17	0	0	0	0	0	0	0	0	0	0
5.802010451e-17	0	0	0	0	0	0	0	0	0	0
5.656623617e-17	0	0	0	0	0	0	0	0	0	0
5.029640575e-17	0	0	0	0	0	0	0	0	0	0
4.294192168e-17	0	0	0	0	0	0	0	0	0	0
3.773050616e-17	0	0	0	0	0	0	0	0	0	0
3.050309512e-17	0	0	0	0	0	0	0	0	0	0
2.20119401e-17	0	0	0	0	0	0	0	0	0	0
1.879461527e-17	0	0	0	0	0	0	0	0	0	0
1.724712796e-17	0	0	0	0	0	0	0	0	0	0
1.852583035e-17	0	0	0	0	0	0	0	0	0	0
1.862571521e-17	0	0	0	0	0	0	0	0	0	0
1.903872769e-17	0	0	0	0	0	0	0	0	0	0
1.82272886e-17	0	0	0	0	0	0	0	0	0	0
1.835891408e-17	0	0	0	0	0	0	0	0	0	0
1.640389425e-17	0	0	0	0	0	0	0	0	0	0
1.368159182e-17	0	0	0	0	0	0	0	0	0	0
1.223161897e-17	0	0	0	0	0	0	0	0	0	0
1.163921621e-17	0	0	0	0	0	0	0	0	0	0
1.346224537e-17	0	0	0	0	0	0	0	0	0	0
1.537556322e-17	0	0	0	0	0	0	0	0	0	0
1.96977193e-17	0	0	0	0	0	0	0	0	0	0
2.299233093e-17	0	0	0	0	0	0	0	0	0	0
2.769103025e-17	0	0	0	0	0	0	0	0	0	0
2.812057758e-17	0	0	0	0	0	0	0	0	0	0
2.594817905e-17	0	0	0	0	0	0	0	0	0	0
2.269249259e-17	0	0	0	0	0	0	0	0	0	0
1.892650865e-17	0	0	0	0	0	0	0	0	0	0
1.670110723e-17	0	0	0	0	0	0	0	0	0	0
1.31327421e-17	0	0	0	0	0	0	0	0	0	0
8.614386811e-18	0	0	0	0	0	0	0	0	0	0
6.958378494e-18	0	0	0	0	0	0	0	0	0	0
6.857682148e-18	0	0	0	0	0	0	0	0	0	0
6.311000482e-18	0	0	0	0	0	0	0	0	0	0
6.200913552e-18	0	0	0	0	0	0	0	0	0	0
5.988828378e-18	0	0	0	0	0	0	0	0	0	0
5.596762825e-18	0	0	0	0	0	0	0	0	0	0
5.884197196e-18	0	0	0	0	0	0	0	0	0	0
5.112950515e-18	0	0	0	0	0	0	0	0	0	0
3.994524968e-18	0	0	0	0	0	0	0	0	0	0
3.340945655e-18	0	0	0	0	0	0	0	0	0	0
3.519099218e-18	0	0	0	0	0	0	0	0	0	0
3.513844117e-18	0	0	0	0	0	0	0	0	0	0
4.196801005e-18	0	0	0	0	0	0	0	0	0	0
5.0531752e-18	0	0	0	0	0	0	0	0	0	0
5.835641422e-18	0	0	0	0	0	0	0	0	0	0
7.515317528e-18	0	0	0	0	0	0	0	0	0	0
7.543644085e-18	0	0	0	0	0	0	0	0	0	0
6.813467428e-18	0	0	0	0	0	0	0	0	0	0
5.986507144e-18	0	0	0	0	0	0	0	0	0	0
5.835781826e-18	0	0	0	0	0	0	0	0	0	0
4.98685141e-18	0	0	0	0	0	0	0	0	0	0
4.052624574e-18	0	0	0	0	0	0	0	0	0	0
3.804489934e-18	0	0	0	0	0	0	0	0	0	0
3.454413081e-18	0	0	0	0	0	0	0	0	0	0
2.681353629e-18	0	0	0	0	0	0	0	0	0	0
2.055217376e-18	0	0	0	0	0	0	0	0	0	0
1.320381347e-18	0	0	0	0	0	0	0	0	0	0
1.056582417e-18	0	0	0	0	0	0	0	0	0	0
9.924521847e-19	0	0	0	0	0	0	0	0	0	0
9.679991948e-19	0	0	0	0	0	0	0	0	0	0
1.154243328e-18	0	0	0	0	0	0	0	0	0	0
1.243349643e-18	0	0	0	0	0	0	0	0	0	0
1.388660007e-18	0	0	0	0	0	0	0	0	0	0
1.301165299e-18	0	0	0	0	0	0	0	0	0	0
1.35875404e-18	0	0	0	0	0	0	0	0	0	0
1.166010544e-18	0	0	0	0	0	0	0	0	0	0
1.110119648e-18	0	0	0	0	0	0	0	0	0	0
9.478312916e-19	0	0	0	0	0	0	0	0	0	0
1.070497927e-18	0	0	0	0	0	0	0	0	0	0
1.737589123e-18	0	0	0	0	0	0	0	0	0	0
2.461269256e-18	0	0	0	0	0	0	0	0	0	0
3.603442919e-18	0	0	0	0	0	0	0	0	0	0
4.783548547e-18	0	0	0	0	0	0	0	0	0	0
6.896113044e-18	0	0	0	0	0	0	0	0	0	0
1.052060055e-17	0	0	0	0	0	0	0	0	0	0
1.232150321e-17	0	0	0	0	0	0	0	0	0	0
1.143305934e-17	0	0	0	0	0	0	0	0	0	0
1.085349248e-17	0	0	0	0	0	0	0	0	0	0
8.753804803e-18	0	0	0	0	0	0	0	0	0	0
7.386147887e-18	0	0	0	0	0	0	0	0	0	0
5.30149197e-18	0	0	0	0	0	0	0	0	0	0
4.730044905e-18	0	0	0	0	0	0	0	0	0	0
4.634350178e-18	0	0	0	0	0	0	0	0	0	0
5.631199338e-18	0	0	0	0	0	0	0	0	0	0
6.639757014e-18	0	0	0	0	0	0	0	0	0	0
6.982113979e-18	0	0	0	0	0	0	0	0	0	0
8.097026862e-18	0	0	0	0	0	0	0	0	0	0
8.590644603e-18	0	0	0	0	0	0	0	0	0	0
8.662159285e-18	0	0	0	0	0	0	0	0	0	0
7.229252571e-18	0	0	0	0	0	0	0	0	0	0
6.985349676e-18	0	0	0	0	0	0	0	0	0	0
7.006330751e-18	0	0	0	0	0	0	0	0	0	0
8.669477201e-18	0	0	0	0	0	0	0	0	0	0
1.068096085e-17	0	0	0	0	0	0	0	0	0	0
1.258205461e-17	0	0	0	0	0	0	0	0	0	0
1.697014948e-17	0	0	0	0	0	0	0	0	0	0
2.499563223e-17	0	0	0	0	0	0	0	0	0	0
2.997313975e-17	0	0	0	0	0	0	0	0	0	0
3.052630832e-17	0	0	0	0	0	0	0	0	0	0
3.100925105e-17	0	0	0	0	0	0	0	0	0	0
2.94639631e-17	0	0	0	0	0	0	0	0	0	0
2.51364577e-17	0	0	0	0	0	0	0	0	0	0
2.204212659e-17	0	0	0	0	0	0	0	0	0	0
1.759542112e-17	0	0	0	0	0	0	0	0	0	0
1.600772964e-17	0	0	0	0	0	0	0	0	0	0
1.627536905e-17	0	0	0	0	0	0	0	0	0	0
1.746581069e-17	0	0	0	0	0	0	0	0	0	0
1.815727631e-17	0	0	0	0	0	0	0	0	0	0
2.047855861e-17	0	0	0	0	0	0	0	0	0	0
2.238077211e-17	0	0	0	0	0	0	0	0	0	0
2.303147704e-17	0	0	0	0	0	0	0	0	0	0
2.278651502e-17	0	0	0	0	0	0	0	0	0	0
2.01916959e-17	0	0	0	0	0	0	0	0	0	0
1.952064057e-17	0	0	0	0	0	0	0	0	0	0
2.036792173e-17	0	0	0	0	0	0	0	0	0	0
2.227383907e-17	0	0	0	0	0	0	0	0	0	0
2.428447224e-17	0	0	0	0	0	0	0	0	0	0
3.005216549e-17	0	0	0	0	0	0	0	0	0	0
3.794301906e-17	0	0	0	0	0	0	0	0	0	0
4.945659225e-17	0	0	0	0	0	0	0	0	0	0
5.583199755e-17	0	0	0	0	0	0	0	0	0	0
5.532032787e-17	0	0	0	0	0	0	0	0	0	0
5.456351627e-17	0	0	0	0	0	0	0	0	0	0
4.901320662e-17	0	0	0	0	0	0	0	0	0	0
4.429556205e-17	0	0	0	0	0	0	0	0	0	0
3.702346087e-17	0	0	0	0	0	0	0	0	0	0
3.33123605e-17	0	0	0	0	0	0	0	0	0	0
3.118619786e-17	0	0	0	0	0	0	0	0	0	0
3.20803848e-17	0	0	0	0	0	0	0	0	0	0
3.431775473e-17	0	0	0	0	0	0	0	0	0	0
3.548997404e-17	0	0	0	0	0	0	0	0	0	0
3.808074917e-17	0	0	0	0	0	0	0	0	0	0
3.946006684e-17	0	0	0	0	0	0	0	0	0	0
3.895184825e-17	0	0	0	0	0	0	0	0	0	0
3.537406069e-17	0	0	0	0	0	0	0	0	0	0
3.358430085e-17	0	0	0	0	0	0	0	0	0	0
3.237439116e-17	0	0	0	0	0	0	0	0	0	0
3.357582534e-17	0	0	0	0	0	0	0	0	0	0
3.677525899e-17	0	0	0	0	0	0	0	0	0	0
4.087953805e-17	0	0	0	0	0	0	0	0	0	0
4.978974144e-17	0	0	0	0	0	0	0	0	0	0
6.354065468e-17	0	0	0	0	0	0	0	0	0	0
7.274790746e-17	0	0	0	0	0	0	0	0	0	0
7.498030414e-17	0	0	0	0	0	0	0	0	0	0
7.590517965e-17	0	0	0	0	0	0	0	0	0	0
7.328469918e-17	0	0	0	0	0	0	0	0	0	0
6.543103163e-17	0	0	0	0	0	0	0	0	0	0
5.960347006e-17	0	0	0	0	0	0	0	0	0	0
5.165976176e-17	0	0	0	0	0	0	0	0	0	0
4.802674263e-17	0	0	0	0	0	0	0	0	0	0
4.750213777e-17	0	0	0	0	0	0	0	0	0	0
4.939168379e-17	0	0	0	0	0	0	0	0	0	0
5.077165283e-17	0	0	0	0	0	0	0	0	0	0
5.354246532e-17	0	0	0	0	0	0	0	0	0	0
5.482263741e-17	0	0	0	0	0	0	0	0	0	0
5.41108402e-17	0	0	0	0	0	0	0	0	0	0
5.154958343e-17	0	0	0	0	0	0	0	0	0	0
4.630983867e-17	0	0	0	0	0	0	0	0	0	0
4.34218344e-17	0	0	0	0	0	0	0	0	0	0
4.220064518e-17	0	0	0	0	0	0	0	0	0	0
4.37629081e-17	0	0	0	0	0	0	0	0	0	0
4.696247262e-17	0	0	0	0	0	0	0	0	0	0
5.517860019e-17	0	0	0	0	0	0	0	0	0	0
6.616461073e-17	0	0	0	0	0	0	0	0	0	0
7.945329457e-17	0	0	0	0	0	0	0	0	0	0
8.713832386e-17	0	0	0	0	0	0	0	0	0	0
8.730460562e-17	0	0	0	0	0	0	0	0	0	0
8.614684272e-17	0	0	0	0	0	0	0	0	0	0
7.88880605e-17	0	0	0	0	0	0	0	0	0	0
7.33288071e-17	0	0	0	0	0	0	0	0	0	0
6.552610591e-17	0	0	0	0	0	0	0	0	0	0
6.135275924e-17	0	0	0	0	0	0	0	0	0	0
5.952343695e-17	0	0	0	0	0	0	0	0	0	0
6.18186915e-17	0	0	0	0	0	0	0	0	0	0
6.53478785e-17	0	0	0	0	0	0	0	0	0	0
6.699511404e-17	0	0	0	0	0	0	0	0	0	0
6.823202272e-17	0	0	0	0	0	0	0	0	0	0
6.73353056e-17	0	0	0	0	0	0	0	0	0	0
6.363684824e-17	0	0	0	0	0	0	0	0	0	0
5.734743324e-17	0	0	0	0	0	0	0	0	0	0
5.249522456e-17	0	0	0	0	0	0	0	0	0	0
4.887697415e-17	0	0	0	0	0	0	0	0	0	0
4.774096779e-17	0	0	0	0	0	0	0	0	0	0
5.029288818e-17	0	0	0	0	0	0	0	0	0	0
5.533614299e-17	0	0	0	0	0	0	0	0	0	0
6.472213059e-17	0	0	0	0	0	0	0	0	0	0
7.706306324e-17	0	0	0	0	0	0	0	0	0	0
8.538657255e-17	0	0	0	0	0	0	0	0	0	0
8.808893245e-17	0	0	0	0	0	0	0	0	0	0
8.837746104e-17	0	0	0	0	0	0	0	0	0	0
8.568866014e-17	0	0	0	0	0	0	0	0	0	0
7.809172998e-17	0	0	0	0	0	0	0	0	0	0
7.344526811e-17	0	0	0	0	0	0	0	0	0	0
6.816525665e-17	0	0	0	0	0	0	0	0	0	0
6.658811037e-17	0	0	0	0	0	0	0	0	0	0
6.911070252e-17	0	0	0	0	0	0	0	0	0	0
7.327013571e-17	0	0	0	0	0	0	0	0	0	0
7.664278903e-17	0	0	0	0	0	0	0	0	0	0
7.845102085e-17	0	0	0	0	0	0	0	0	0	0
7.742820741e-17	0	0	0	0	0	0	0	0	0	0
7.377311767e-17	0	0	0	0	0	0	0	0	0	0
6.792823106e-17	0	0	0	0	0	0	0	0	0	0
6.061952539e-17	0	0	0	0	0	0	0	0	0	0
5.4879848e-17	0	0	0	0	0	0	0	0	0	0
5.068205167e-17	0	0	0	0	0	0	0	0	0	0
5.046387205e-17	0	0	0	0	0	0	0	0	0	0
5.342090192e-17	0	0	0	0	0	0	0	0	0	0
6.007175298e-17	0	0	0	0	0	0	0	0	0	0
6.863156827e-17	0	0	0	0	0	0	0	0	0	0
7.756512212e-17	0	0	0	0	0	0	0	0	0	0
8.24748439e-17	0	0	0	0	0	0	0	0	0	0
8.303152748e-17	0	0	0	0	0	0	0	0	0	0
8.147424828e-17	0	0	0	0	0	0	0	0	0	0
7.538017076e-17	0	0	0	0	0	0	0	0	0	0
7.177565237e-17	0	0	0	0	0	0	0	0	0	0
6.842060216e-17	0	0	0	0	0	0	0	0	0	0
6.74181498e-17	0	0	0	0	0	0	0	0	0	0
6.908587224e-17	0	0	0	0	0	0	0	0	0	0
7.533171203e-17	0	0	0	0	0	0	0	0	0	0
8.055873561e-17	0	0	0	0	0	0	0	0	0	0
8.394868567e-17	0	0	0	0	0	0	0	0	0	0
8.390071304e-17	0	0	0	0	0	0	0	0	0	0
8.105807477e-17	0	0	0	0	0	0	0	0	0	0
7.50506773e-17	0	0	0	0	0	0	0	0	0	0
6.798198285e-17	0	0	0	0	0	0	0	0	0	0
6.06612878e-17	0	0	0	0	0	0	0	0	0	0
5.48000772e-17	0	0	0	0	0	0	0	0	0	0
5.093958856e-17	0	0	0	0	0	0	0	0	0	0
5.140485148e-17	0	0	0	0	0	0	0	0	0	0
5.532501677e-17	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0


==> Exchange/NA=0.45_900_nm_8_nm_step_width.txt <==
0	0	0	0	0	0	0	0	0	0	0
2.338224126e-20	0	0	0	0	0	0	0	0	0	0
9.757829678e-20	0	0	0	0	0	0	0	0	0	0
2.315211414e-19	0	0	0	0	0	0	0	0	0	0
4.022489449e-19	0	0	0	0	0	0	0	0	0	0
5.742574031e-19	0	0	0	0	0	0	0	0	0	0
6.276783679e-19	0	0	0	0	0	0	0	0	0	0
4.913229396e-19	0	0	0	0	0	0	0	0	0	0
8.426376541e-20	0	0	0	0	0	0	0	0	0	0
2.146726484e-20	0	0	0	0	0	0	0	0	0	0
2.284572658e-19	0	0	0	0	0	0	0	0	0	0
8.016643703e-19	0	0	0	0	0	0	0	0	0	0
1.832794466e-18	0	0	0	0	0	0	0	0	0	0
4.522942597e-18	0	0	0	0	0	0	0	0	0	0
6.641301057e-18	0	0	0	0	0	0	0	0	0	0
9.061997174e-18	0	0	0	0	0	0	0	0	0	0
1.137480099e-17	0	0	0	0	0	0	0	0	0	0
1.074429477e-17	0	0	0	0	0	0	0	0	0	0
9.764224715e-18	0	0	0	0	0	0	0	0	0	0
7.737636569e-18	0	0	0	0	0	0	0	0	0	0
5.651554101e-18	0	0	0	0	0	0	0	0	0	0
4.141174805e-18	0	0	0	0	0	0	0	0	0	0
2.722851444e-18	0	0	0	0	0	0	0	0	0	0
2.73034324e-18	0	0	0	0	0	0	0	0	0	0
3.059868862e-18	0	0	0	0	0	0	0	0	0	0
3.714564794e-18	0	0	0	0	0	0	0	0	0	0
4.531017433e-18	0	0	0	0	0	0	0	0	0	0
5.684440026e-18	0	0	0	0	0	0	0	0	0	0
7.046423872e-18	0	0	0	0	0	0	0	0	0	0
8.253341279e-18	0	0	0	0	0	0	0	0	0	0
8.763358592e-18	0	0	0	0	0	0	0	0	0	0
6.520921249e-18	0	0	0	0	0	0	0	0	0	0
6.358720081e-18	0	0	0	0	0	0	0	0	0	0
6.655547983e-18	0	0	0	0	0	0	0	0	0	0
7.727462801e-18	0	0	0	0	0	0	0	0	0	0
1.171539798e-17	0	0	0	0	0	0	0	0	0	0
1.575127907e-17	0	0	0	0	0	0	0	0	0	0
2.128117592e-17	0	0	0	0	0	0	0	0	0	0
2.843343571e-17	0	0	0	0	0	0	0	0	0	0
3.683265016e-17	0	0	0	0	0	0	0	0	0	0
4.320782712e-17	0	0	0	0	0	0	0	0	0	0
4.525378429e-17	0	0	0	0	0	0	0	0	0	0
4.140679243e-17	0	0	0	0	0	0	0	0	0	0
3.337046328e-17	0	0	0	0	0	0	0	0	0	0
2.066249722e-17	0	0	0	0	0	0	0	0	0	0
1.578232944e-17	0	0	0	0	0	0	0	0	0	0
1.295977642e-17	0	0	0	0	0	0	0	0	0	0
1.175526193e-17	0	0	0	0	0	0	0	0	0	0
1.182871654e-17	0	0	0	0	0	0	0	0	0	0
1.309202499e-17	0	0	0	0	0	0	0	0	0	0
1.536596536e-17	0	0	0	0	0	0	0	0	0	0
1.865223186e-17	0	0	0	0	0	0	0	0	0	0
2.25587262e-17	0	0	0	0	0	0	0	0	0	0
2.303949231e-17	0	0	0	0	0	0	0	0	0	0
2.371050078e-17	0	0	0	0	0	0	0	0	0	0
2.270929123e-17	0	0	0	0	0	0	0	0	0	0
2.130933352e-17	0	0	0	0	0	0	0	0	0	0
2.075289858e-17	0	0	0	0	0	0	0	0	0	0
2.25321693e-17	0	0	0	0	0	0	0	0	0	0
2.671683694e-17	0	0	0	0	0	0	0	0	0	0
3.360689499e-17	0	0	0	0	0	0	0	0	0	0
4.393515015e-17	0	0	0	0	0	0	0	0	0	0
6.155247855e-17	0	0	0	0	0	0	0	0	0	0
7.76278158e-17	0	0	0	0	0	0	0	0	0	0
9.215638039e-17	0	0	0	0	0	0	0	0	0	0
9.806868647e-17	0	0	0	0	0	0	0	0	0	0
9.063337405e-17	0	0	0	0	0	0	0	0	0	0
6.424282851e-17	0	0	0	0	0	0	0	0	0	0
4.852279005e-17	0	0	0	0	0	0	0	0	0	0
3.694329462e-17	0	0	0	0	0	0	0	0	0	0
2.975499321e-17	0	0	0	0	0	0	0	0	0	0
2.505758057e-17	0	0	0	0	0	0	0	0	0	0
2.481567844e-17	0	0	0	0	0	0	0	0	0	0
2.662184905e-17	0	0	0	0	0	0	0	0	0	0
3.042172021e-17	0	0	0	0	0	0	0	0	0	0
3.415077098e-17	0	0	0	0	0	0	0	0	0	0
4.040268834e-17	0	0	0	0	0	0	0	0	0	0
4.38115171e-17	0	0	0	0	0	0	0	0	0	0
4.360429837e-17	0	0	0	0	0	0	0	0	0	0
4.052844308e-17	0	0	0	0	0	0	0	0	0	0
3.460376888e-17	0	0	0	0	0	0	0	0	0	0
3.363293792e-17	0	0	0	0	0	0	0	0	0	0
3.522805594e-17	0	0	0	0	0	0	0	0	0	0
4.005493503e-17	0	0	0	0	0	0	0	0	0	0
4.682745652e-17	0	0	0	0	0	0	0	0	0	0
6.760150878e-17	0	0	0	0	0	0	0	0	0	0
8.869348827e-17	0	0	0	0	0	0	0	0	0	0
1.147832654e-16	0	0	0	0	0	0	0	0	0	0
1.395858662e-16	0	0	0	0	0	0	0	0	0	0
1.413955123e-16	0	0	0	0	0	0	0	0	0	0
1.29218982e-16	0	0	0	0	0	0	0	0	0	0
1.053758136e-16	0	0	0	0	0	0	0	0	0	0
8.117550074e-17	0	0	0	0	0	0	0	0	0	0
5.971696359e-17	0	0	0	0	0	0	0	0	0	0
4.638099423e-17	0	0	0	0	0	0	0	0	0	0
4.141791021e-17	0	0	0	0	0	0	0	0	0	0
4.026048732e-17	0	0	0	0	0	0	0	0	0	0
4.237076645e-17	0	0	0	0	0	0	0	0	0	0
4.791208495e-17	0	0	0	0	0	0	0	0	0	0
5.457661036e-17	0	0	0	0	0	0	0	0	0	0
6.099830576e-17	0	0	0	0	0	0	0	0	0	0
6.378430321e-17	0	0	0	0	0	0	0	0	0	0
5.870178913e-17	0	0	0	0	0	0	0	0	0	0
5.123726947e-17	0	0	0	0	0	0	0	0	0	0
4.5947711e-17	0	0	0	0	0	0	0	0	0	0
4.32003966e-17	0	0	0	0	0	0	0	0	0	0
4.381890241e-17	0	0	0	0	0	0	0	0	0	0
5.006922628e-17	0	0	0	0	0	0	0	0	0	0
6.07612699e-17	0	0	0	0	0	0	0	0	0	0
7.811506797e-17	0	0	0	0	0	0	0	0	0	0
1.036270191e-16	0	0	0	0	0	0	0	0	0	0
1.319808591e-16	0	0	0	0	0	0	0	0	0	0
1.641731632e-16	0	0	0	0	0	0	0	0	0	0
1.754598484e-16	0	0	0	0	0	0	0	0	0	0
1.638594777e-16	0	0	0	0	0	0	0	0	0	0
1.375543917e-16	0	0	0	0	0	0	0	0	0	0
9.725982351e-17	0	0	0	0	0	0	0	0	0	0
7.759240251e-17	0	0	0	0	0	0	0	0	0	0
6.482199433e-17	0	0	0	0	0	0	0	0	0	0
5.801739746e-17	0	0	0	0	0	0	0	0	0	0
5.42884796e-17	0	0	0	0	0	0	0	0	0	0
5.9575277e-17	0	0	0	0	0	0	0	0	0	0
6.574988457e-17	0	0	0	0	0	0	0	0	0	0
7.367288689e-17	0	0	0	0	0	0	0	0	0	0
7.998409233e-17	0	0	0	0	0	0	0	0	0	0
7.749995577e-17	0	0	0	0	0	0	0	0	0	0
7.043584476e-17	0	0	0	0	0	0	0	0	0	0
6.108701215e-17	0	0	0	0	0	0	0	0	0	0
5.324947208e-17	0	0	0	0	0	0	0	0	0	0
4.725817883e-17	0	0	0	0	0	0	0	0	0	0
4.763726783e-17	0	0	0	0	0	0	0	0	0	0
5.235275612e-17	0	0	0	0	0	0	0	0	0	0
6.250336263e-17	0	0	0	0	0	0	0	0	0	0
7.977971248e-17	0	0	0	0	0	0	0	0	0	0
1.086456701e-16	0	0	0	0	0	0	0	0	0	0
1.404408003e-16	0	0	0	0	0	0	0	0	0	0
1.69891311e-16	0	0	0	0	0	0	0	0	0	0
1.833324158e-16	0	0	0	0	0	0	0	0	0	0
1.698929934e-16	0	0	0	0	0	0	0	0	0	0
1.365830714e-16	0	0	0	0	0	0	0	0	0	0
1.120636661e-16	0	0	0	0	0	0	0	0	0	0
9.252985737e-17	0	0	0	0	0	0	0	0	0	0
7.943861284e-17	0	0	0	0	0	0	0	0	0	0
7.09891418e-17	0	0	0	0	0	0	0	0	0	0
7.104667704e-17	0	0	0	0	0	0	0	0	0	0
7.538384784e-17	0	0	0	0	0	0	0	0	0	0
8.310671053e-17	0	0	0	0	0	0	0	0	0	0
9.00354227e-17	0	0	0	0	0	0	0	0	0	0
9.650798945e-17	0	0	0	0	0	0	0	0	0	0
9.173773706e-17	0	0	0	0	0	0	0	0	0	0
8.050042453e-17	0	0	0	0	0	0	0	0	0	0
6.783946642e-17	0	0	0	0	0	0	0	0	0	0
5.483930471e-17	0	0	0	0	0	0	0	0	0	0
4.940568454e-17	0	0	0	0	0	0	0	0	0	0
4.83213564e-17	0	0	0	0	0	0	0	0	0	0
5.177177109e-17	0	0	0	0	0	0	0	0	0	0
5.944625414e-17	0	0	0	0	0	0	0	0	0	0
7.867134967e-17	0	0	0	0	0	0	0	0	0	0
1.022458443e-16	0	0	0	0	0	0	0	0	0	0
1.314260266e-16	0	0	0	0	0	0	0	0	0	0
1.579538426e-16	0	0	0	0	0	0	0	0	0	0
1.616155406e-16	0	0	0	0	0	0	0	0	0	0
1.526441242e-16	0	0	0	0	0	0	0	0	0	0
1.341187796e-16	0	0	0	0	0	0	0	0	0	0
1.145539551e-16	0	0	0	0	0	0	0	0	0	0
9.670751512e-17	0	0	0	0	0	0	0	0	0	0
8.377470671e-17	0	0	0	0	0	0	0	0	0	0
8.113153976e-17	0	0	0	0	0	0	0	0	0	0
8.343888249e-17	0	0	0	0	0	0	0	0	0	0
8.947543861e-17	0	0	0	0	0	0	0	0	0	0
1.047883434e-16	0	0	0	0	0	0	0	0	0	0
1.128509593e-16	0	0	0	0	0	0	0	0	0	0
1.138125311e-16	0	0	0	0	0	0	0	0	0	0
1.048049092e-16	0	0	0	0	0	0	0	0	0	0
8.830418135e-17	0	0	0	0	0	0	0	0	0	0
6.997760027e-17	0	0	0	0	0	0	0	0	0	0
5.794408491e-17	0	0	0	0	0	0	0	0	0	0
5.084687601e-17	0	0	0	0	0	0	0	0	0	0
4.799878366e-17	0	0	0	0	0	0	0	0	0	0
5.110567052e-17	0	0	0	0	0	0	0	0	0	0
5.890704841e-17	0	0	0	0	0	0	0	0	0	0
7.270602904e-17	0	0	0	0	0	0	0	0	0	0
9.30101413e-17	0	0	0	0	0	0	0	0	0	0
1.163690045e-16	0	0	0	0	0	0	0	0	0	0
1.359553873e-16	0	0	0	0	0	0	0	0	0	0
1.417037768e-16	0	0	0	0	0	0	0	0	0	0
1.349254563e-16	0	0	0	0	0	0	0	0	0	0
1.204768922e-16	0	0	0	0	0	0	0	0	0	0
9.959622998e-17	0	0	0	0	0	0	0	0	0	0
9.059357792e-17	0	0	0	0	0	0	0	0	0	0
8.643912506e-17	0	0	0	0	0	0	0	0	0	0
8.732352634e-17	0	0	0	0	0	0	0	0	0	0
9.307318653e-17	0	0	0	0	0	0	0	0	0	0
1.104067105e-16	0	0	0	0	0	0	0	0	0	0
1.235935427e-16	0	0	0	0	0	0	0	0	0	0
1.328653178e-16	0	0	0	0	0	0	0	0	0	0
1.32045641e-16	0	0	0	0	0	0	0	0	0	0
1.174590816e-16	0	0	0	0	0	0	0	0	0	0
9.589111671e-17	0	0	0	0	0	0	0	0	0	0
7.621373551e-17	0	0	0	0	0	0	0	0	0	0
6.179939883e-17	0	0	0	0	0	0	0	0	0	0
5.144898302e-17	0	0	0	0	0	0	0	0	0	0
4.82907131e-17	0	0	0	0	0	0	0	0	0	0
4.97356245e-17	0	0	0	0	0	0	0	0	0	0
5.594887412e-17	0	0	0	0	0	0	0	0	0	0
6.778798853e-17	0	0	0	0	0	0	0	0	0	0
8.670888767e-17	0	0	0	0	0	0	0	0	0	0
1.045282478e-16	0	0	0	0	0	0	0	0	0	0
1.173678024e-16	0	0	0	0	0	0	0	0	0	0
1.204100171e-16	0	0	0	0	0	0	0	0	0	0
1.087792191e-16	0	0	0	0	0	0	0	0	0	0
9.849180373e-17	0	0	0	0	0	0	0	0	0	0
8.977025612e-17	0	0	0	0	0	0	0	0	0	0
8.477261901e-17	0	0	0	0	0	0	0	0	0	0
8.498979617e-17	0	0	0	0	0	0	0	0	0	0
9.291893652e-17	0	0	0	0	0	0	0	0	0	0
1.0533942e-16	0	0	0	0	0	0	0	0	0	0
1.222113029e-16	0	0	0	0	0	0	0	0	0	0
1.399806456e-16	0	0	0	0	0	0	0	0	0	0
1.591307209e-16	0	0	0	0	0	0	0	0	0	0
1.524713353e-16	0	0	0	0	0	0	0	0	0	0
1.320008613e-16	0	0	0	0	0	0	0	0	0	0
1.063671301e-16	0	0	0	0	0	0	0	0	0	0
8.436427539e-17	0	0	0	0	0	0	0	0	0	0
6.386257556e-17	0	0	0	0	0	0	0	0	0	0
5.379258635e-17	0	0	0	0	0	0	0	0	0	0
4.917917754e-17	0	0	0	0	0	0	0	0	0	0
4.927296753e-17	0	0	0	0	0	0	0	0	0	0
5.586997308e-17	0	0	0	0	0	0	0	0	0	0
6.561192625e-17	0	0	0	0	0	0	0	0	0	0
7.879844197e-17	0	0	0	0	0	0	0	0	0	0
9.196725838e-17	0	0	0	0	0	0	0	0	0	0
1.013913165e-16	0	0	0	0	0	0	0	0	0	0
9.842479699e-17	0	0	0	0	0	0	0	0	0	0
9.150969546e-17	0	0	0	0	0	0	0	0	0	0
8.357533239e-17	0	0	0	0	0	0	0	0	0	0
7.770648646e-17	0	0	0	0	0	0	0	0	0	0
7.477002132e-17	0	0	0	0	0	0	0	0	0	0
7.887699641e-17	0	0	0	0	0	0	0	0	0	0
8.866482572e-17	0	0	0	0	0	0	0	0	0	0
1.04591222e-16	0	0	0	0	0	0	0	0	0	0
1.286955942e-16	0	0	0	0	0	0	0	0	0	0
1.60090583e-16	0	0	0	0	0	0	0	0	0	0
1.712239444e-16	0	0	0	0	0	0	0	0	0	0
1.643710132e-16	0	0	0	0	0	0	0	0	0	0
1.422407616e-16	0	0	0	0	0	0	0	0	0	0
1.121771736e-16	0	0	0	0	0	0	0	0	0	0
8.631018268e-17	0	0	0	0	0	0	0	0	0	0
6.76958342e-17	0	0	0	0	0	0	0	0	0	0
5.599394068e-17	0	0	0	0	0	0	0	0	0	0
5.105375568e-17	0	0	0	0	0	0	0	0	0	0
4.915186177e-17	0	0	0	0	0	0	0	0	0	0
5.290408325e-17	0	0	0	0	0	0	0	0	0	0
6.043822606e-17	0	0	0	0	0	0	0	0	0	0
7.025559592e-17	0	0	0	0	0	0	0	0	0	0
8.162204085e-17	0	0	0	0	0	0	0	0	0	0
8.415089304e-17	0	0	0	0	0	0	0	0	0	0
8.085969369e-17	0	0	0	0	0	0	0	0	0	0
7.441391673e-17	0	0	0	0	0	0	0	0	0	0
6.960139646e-17	0	0	0	0	0	0	0	0	0	0
6.226659001e-17	0	0	0	0	0	0	0	0	0	0
6.225821084e-17	0	0	0	0	0	0	0	0	0	0
6.693221025e-17	0	0	0	0	0	0	0	0	0	0
7.718409436e-17	0	0	0	0	0	0	0	0	0	0
1.03698567e-16	0	0	0	0	0	0	0	0	0	0
1.282321634e-16	0	0	0	0	0	0	0	0	0	0
1.521355745e-16	0	0	0	0	0	0	0	0	0	0
1.652364316e-16	0	0	0	0	0	0	0	0	0	0
1.65087049e-16	0	0	0	0	0	0	0	0	0	0
1.414831336e-16	0	0	0	0	0	0	0	0	0	0
1.126189694e-16	0	0	0	0	0	0	0	0	0	0
8.714985821e-17	0	0	0	0	0	0	0	0	0	0
7.024932244e-17	0	0	0	0	0	0	0	0	0	0
5.349225461e-17	0	0	0	0	0	0	0	0	0	0
4.728710591e-17	0	0	0	0	0	0	0	0	0	0
4.556649406e-17	0	0	0	0	0	0	0	0	0	0
4.763209633e-17	0	0	0	0	0	0	0	0	0	0
5.455589383e-17	0	0	0	0	0	0	0	0	0	0
6.242157438e-17	0	0	0	0	0	0	0	0	0	0
6.670661401e-17	0	0	0	0	0	0	0	0	0	0
6.658843207e-17	0	0	0	0	0	0	0	0	0	0
6.471253036e-17	0	0	0	0	0	0	0	0	0	0
5.618791946e-17	0	0	0	0	0	0	0	0	0	0
5.050578931e-17	0	0	0	0	0	0	0	0	0	0
4.728165286e-17	0	0	0	0	0	0	0	0	0	0
4.724009974e-17	0	0	0	0	0	0	0	0	0	0
5.301342422e-17	0	0	0	0	0	0	0	0	0	0
6.460494187e-17	0	0	0	0	0	0	0	0	0	0
8.110184679e-17	0	0	0	0	0	0	0	0	0	0
1.026012663e-16	0	0	0	0	0	0	0	0	0	0
1.291238511e-16	0	0	0	0	0	0	0	0	0	0
1.466462e-16	0	0	0	0	0	0	0	0	0	0
1.411388226e-16	0	0	0	0	0	0	0	0	0	0
1.229181355e-16	0	0	0	0	0	0	0	0	0	0
9.990663071e-17	0	0	0	0	0	0	0	0	0	0
8.142185367e-17	0	0	0	0	0	0	0	0	0	0
5.828837841e-17	0	0	0	0	0	0	0	0	0	0
4.718254285e-17	0	0	0	0	0	0	0	0	0	0
4.074620871e-17	0	0	0	0	0	0	0	0	0	0
3.986944204e-17	0	0	0	0	0	0	0	0	0	0
4.01582638e-17	0	0	0	0	0	0	0	0	0	0
4.346932857e-17	0	0	0	0	0	0	0	0	0	0
4.698631486e-17	0	0	0	0	0	0	0	0	0	0
4.855303038e-17	0	0	0	0	0	0	0	0	0	0
4.927625106e-17	0	0	0	0	0	0	0	0	0	0
4.432891634e-17	0	0	0	0	0	0	0	0	0	0
3.889075243e-17	0	0	0	0	0	0	0	0	0	0
3.445154694e-17	0	0	0	0	0	0	0	0	0	0
3.340003766e-17	0	0	0	0	0	0	0	0	0	0
3.195611164e-17	0	0	0	0	0	0	0	0	0	0
3.504147261e-17	0	0	0	0	0	0	0	0	0	0
4.179869909e-17	0	0	0	0	0	0	0	0	0	0
5.284762358e-17	0	0	0	0	0	0	0	0	0	0
7.121872364e-17	0	0	0	0	0	0	0	0	0	0
9.226142622e-17	0	0	0	0	0	0	0	0	0	0
1.008157851e-16	0	0	0	0	0	0	0	0	0	0
9.887673556e-17	0	0	0	0	0	0	0	0	0	0
9.259992792e-17	0	0	0	0	0	0	0	0	0	0
7.178402877e-17	0	0	0	0	0	0	0	0	0	0
5.617606459e-17	0	0	0	0	0	0	0	0	0	0
4.380401813e-17	0	0	0	0	0	0	0	0	0	0
3.500978973e-17	0	0	0	0	0	0	0	0	0	0
3.109086496e-17	0	0	0	0	0	0	0	0	0	0
2.601961884e-17	0	0	0	0	0	0	0	0	0	0
2.60001106e-17	0	0	0	0	0	0	0	0	0	0
2.723177342e-17	0	0	0	0	0	0	0	0	0	0
3.05803625e-17	0	0	0	0	0	0	0	0	0	0
3.154184483e-17	0	0	0	0	0	0	0	0	0	0
2.937215792e-17	0	0	0	0	0	0	0	0	0	0
2.596399921e-17	0	0	0	0	0	0	0	0	0	0
2.240938065e-17	0	0	0	0	0	0	0	0	0	0
2.078353378e-17	0	0	0	0	0	0	0	0	0	0
1.751161527e-17	0	0	0	0	0	0	0	0	0	0
1.694110316e-17	0	0	0	0	0	0	0	0	0	0
1.798843406e-17	0	0	0	0	0	0	0	0	0	0
2.266492634e-17	0	0	0	0	0	0	0	0	0	0
3.055846802e-17	0	0	0	0	0	0	0	0	0	0
3.919624786e-17	0	0	0	0	0	0	0	0	0	0
4.758253264e-17	0	0	0	0	0	0	0	0	0	0
5.263690871e-17	0	0	0	0	0	0	0	0	0	0
5.624391969e-17	0	0	0	0	0	0	0	0	0	0
4.916521526e-17	0	0	0	0	0	0	0	0	0	0
4.057686375e-17	0	0	0	0	0	0	0	0	0	0
3.20997391e-17	0	0	0	0	0	0	0	0	0	0
2.681750002e-17	0	0	0	0	0	0	0	0	0	0
1.72183775e-17	0	0	0	0	0	0	0	0	0	0
1.382080065e-17	0	0	0	0	0	0	0	0	0	0
1.187783662e-17	0	0	0	0	0	0	0	0	0	0
1.106195245e-17	0	0	0	0	0	0	0	0	0	0
1.233336531e-17	0	0	0	0	0	0	0	0	0	0
1.317225484e-17	0	0	0	0	0	0	0	0	0	0
1.298076979e-17	0	0	0	0	0	0	0	0	0	0
1.20083806e-17	0	0	0	0	0	0	0	0	0	0
1.171746976e-17	0	0	0	0	0	0	0	0	0	0
9.52572731e-18	0	0	0	0	0	0	0	0	0	0
7.83986467e-18	0	0	0	0	0	0	0	0	0	0
6.652786044e-18	0	0	0	0	0	0	0	0	0	0
5.996334617e-18	0	0	0	0	0	0	0	0	0	0
6.685844172e-18	0	0	0	0	0	0	0	0	0	0
7.56554811e-18	0	0	0	0	0	0	0	0	0	0
9.568302509e-18	0	0	0	0	0	0	0	0	0	0
1.233316574e-17	0	0	0	0	0	0	0	0	0	0
1.705944595e-17	0	0	0	0	0	0	0	0	0	0
1.998681837e-17	0	0	0	0	0	0	0	0	0	0
1.957194043e-17	0	0	0	0	0	0	0	0	0	0
1.748547563e-17	0	0	0	0	0	0	0	0	0	0
1.450997238e-17	0	0	0	0	0	0	0	0	0	0
1.273965842e-17	0	0	0	0	0	0	0	0	0	0
7.311021521e-18	0	0	0	0	0	0	0	0	0	0
5.080317873e-18	0	0	0	0	0	0	0	0	0	0
3.528848453e-18	0	0	0	0	0	0	0	0	0	0
2.986913302e-18	0	0	0	0	0	0	0	0	0	0
2.016468066e-18	0	0	0	0	0	0	0	0	0	0
1.942401056e-18	0	0	0	0	0	0	0	0	0	0
1.931590899e-18	0	0	0	0	0	0	0	0	0	0
2.389375315e-18	0	0	0	0	0	0	0	0	0	0
2.249245143e-18	0	0	0	0	0	0	0	0	0	0
2.062469962e-18	0	0	0	0	0	0	0	0	0	0
1.65461643e-18	0	0	0	0	0	0	0	0	0	0
1.285477956e-18	0	0	0	0	0	0	0	0	0	0
1.241794357e-18	0	0	0	0	0	0	0	0	0	0
7.849303315e-19	0	0	0	0	0	0	0	0	0	0
6.675077976e-19	0	0	0	0	0	0	0	0	0	0
6.76782553e-19	0	0	0	0	0	0	0	0	0	0
1.036652606e-18	0	0	0	0	0	0	0	0	0	0
1.383937605e-18	0	0	0	0	0	0	0	0	0	0
2.061503459e-18	0	0	0	0	0	0	0	0	0	0
2.302486134e-18	0	0	0	0	0	0	0	0	0	0
2.293518131e-18	0	0	0	0	0	0	0	0	0	0
2.642270654e-18	0	0	0	0	0	0	0	0	0	0
2.027745399e-18	0	0	0	0	0	0	0	0	0	0
1.830989494e-18	0	0	0	0	0	0	0	0	0	0
1.972673551e-18	0	0	0	0	0	0	0	0	0	0
2.314132603e-18	0	0	0	0	0	0	0	0	0	0
3.08332008e-18	0	0	0	0	0	0	0	0	0	0
4.81434317e-18	0	0	0	0	0	0	0	0	0	0
5.66356864e-18	0	0	0	0	0	0	0	0	0	0
5.858113269e-18	0	0	0	0	0	0	0	0	0	0
4.419753569e-18	0	0	0	0	0	0	0	0	0	0
3.021862656e-18	0	0	0	0	0	0	0	0	0	0
2.250337993e-18	0	0	0	0	0	0	0	0	0	0
1.721919953e-18	0	0	0	0	0	0	0	0	0	0
1.154193284e-18	0	0	0	0	0	0	0	0	0	0
1.162462853e-18	0	0	0	0	0	0	0	0	0	0
1.649789773e-18	0	0	0	0	0	0	0	0	0	0
2.078685864e-18	0	0	0	0	0	0	0	0	0	0
2.681726685e-18	0	0	0	0	0	0	0	0	0	0
2.849661483e-18	0	0	0	0	0	0	0	0	0	0
3.354517714e-18	0	0	0	0	0	0	0	0	0	0
3.641122704e-18	0	0	0	0	0	0	0	0	0	0
3.652866484e-18	0	0	0	0	0	0	0	0	0	0
2.770209539e-18	0	0	0	0	0	0	0	0	0	0
2.650655372e-18	0	0	0	0	0	0	0	0	0	0
3.216644367e-18	0	0	0	0	0	0	0	0	0	0
4.171962387e-18	0	0	0	0	0	0	0	0	0	0
5.785821668e-18	0	0	0	0	0	0	0	0	0	0
7.27944212e-18	0	0	0	0	0	0	0	0	0	0
1.344985551e-17	0	0	0	0	0	0	0	0	0	0
1.797173438e-17	0	0	0	0	0	0	0	0	0	0
2.286885002e-17	0	0	0	0	0	0	0	0	0	0
2.451798058e-17	0	0	0	0	0	0	0	0	0	0
2.593289842e-17	0	0	0	0	0	0	0	0	0	0
2.326696293e-17	0	0	0	0	0	0	0	0	0	0
1.966906769e-17	0	0	0	0	0	0	0	0	0	0
1.578383379e-17	0	0	0	0	0	0	0	0	0	0
1.120577649e-17	0	0	0	0	0	0	0	0	0	0
9.065744913e-18	0	0	0	0	0	0	0	0	0	0
8.502238681e-18	0	0	0	0	0	0	0	0	0	0
8.775283694e-18	0	0	0	0	0	0	0	0	0	0
8.918073136e-18	0	0	0	0	0	0	0	0	0	0
1.062805149e-17	0	0	0	0	0	0	0	0	0	0
1.338988593e-17	0	0	0	0	0	0	0	0	0	0
1.547344382e-17	0	0	0	0	0	0	0	0	0	0
1.693296509e-17	0	0	0	0	0	0	0	0	0	0
1.571218288e-17	0	0	0	0	0	0	0	0	0	0
1.469506139e-17	0	0	0	0	0	0	0	0	0	0
1.439831592e-17	0	0	0	0	0	0	0	0	0	0
1.45925641e-17	0	0	0	0	0	0	0	0	0	0
1.433294251e-17	0	0	0	0	0	0	0	0	0	0
1.67896544e-17	0	0	0	0	0	0	0	0	0	0
2.498640865e-17	0	0	0	0	0	0	0	0	0	0
3.228745293e-17	0	0	0	0	0	0	0	0	0	0
4.17962498e-17	0	0	0	0	0	0	0	0	0	0
4.923123978e-17	0	0	0	0	0	0	0	0	0	0
5.91020382e-17	0	0	0	0	0	0	0	0	0	0
6.124512507e-17	0	0	0	0	0	0	0	0	0	0
5.782853633e-17	0	0	0	0	0	0	0	0	0	0
4.720481465e-17	0	0	0	0	0	0	0	0	0	0
3.893075332e-17	0	0	0	0	0	0	0	0	0	0
2.956535428e-17	0	0	0	0	0	0	0	0	0	0
2.482077819e-17	0	0	0	0	0	0	0	0	0	0
2.220888929e-17	0	0	0	0	0	0	0	0	0	0
2.019297871e-17	0	0	0	0	0	0	0	0	0	0
2.279026039e-17	0	0	0	0	0	0	0	0	0	0
2.572824427e-17	0	0	0	0	0	0	0	0	0	0
2.961139033e-17	0	0	0	0	0	0	0	0	0	0
3.139295804e-17	0	0	0	0	0	0	0	0	0	0
3.357358168e-17	0	0	0	0	0	0	0	0	0	0
3.305691373e-17	0	0	0	0	0	0	0	0	0	0
3.19161569e-17	0	0	0	0	0	0	0	0	0	0
3.047737475e-17	0	0	0	0	0	0	0	0	0	0
2.779526945e-17	0	0	0	0	0	0	0	0	0	0
3.046370394e-17	0	0	0	0	0	0	0	0	0	0
3.450785216e-17	0	0	0	0	0	0	0	0	0	0
4.163470343e-17	0	0	0	0	0	0	0	0	0	0
4.997098088e-17	0	0	0	0	0	0	0	0	0	0
6.399410997e-17	0	0	0	0	0	0	0	0	0	0
8.423488435e-17	0	0	0	0	0	0	0	0	0	0
9.635244618e-17	0	0	0	0	0	0	0	0	0	0
9.655628638e-17	0	0	0	0	0	0	0	0	0	0
9.263685428e-17	0	0	0	0	0	0	0	0	0	0
7.813091243e-17	0	0	0	0	0	0	0	0	0	0
6.583198202e-17	0	0	0	0	0	0	0	0	0	0
5.450173434e-17	0	0	0	0	0	0	0	0	0	0
4.347555718e-17	0	0	0	0	0	0	0	0	0	0
3.83587164e-17	0	0	0	0	0	0	0	0	0	0
3.753703176e-17	0	0	0	0	0	0	0	0	0	0
3.926528487e-17	0	0	0	0	0	0	0	0	0	0
4.141778759e-17	0	0	0	0	0	0	0	0	0	0
4.627042277e-17	0	0	0	0	0	0	0	0	0	0
5.109615248e-17	0	0	0	0	0	0	0	0	0	0
5.252457044e-17	0	0	0	0	0	0	0	0	0	0
5.145464223e-17	0	0	0	0	0	0	0	0	0	0
4.641091266e-17	0	0	0	0	0	0	0	0	0	0
4.285670551e-17	0	0	0	0	0	0	0	0	0	0
4.147293534e-17	0	0	0	0	0	0	0	0	0	0
4.236475299e-17	0	0	0	0	0	0	0	0	0	0
4.457663524e-17	0	0	0	0	0	0	0	0	0	0
5.250007581e-17	0	0	0	0	0	0	0	0	0	0
7.054646867e-17	0	0	0	0	0	0	0	0	0	0
8.874849311e-17	0	0	0	0	0	0	0	0	0	0
1.087208688e-16	0	0	0	0	0	0	0	0	0	0
1.204189483e-16	0	0	0	0	0	0	0	0	0	0
1.247212129e-16	0	0	0	0	0	0	0	0	0	0
1.198469854e-16	0	0	0	0	0	0	0	0	0	0
1.08107802e-16	0	0	0	0	0	0	0	0	0	0
8.968372385e-17	0	0	0	0	0	0	0	0	0	0
7.571272463e-17	0	0	0	0	0	0	0	0	0	0
6.253202419e-17	0	0	0	0	0	0	0	0	0	0
5.679557085e-17	0	0	0	0	0	0	0	0	0	0
5.504036583e-17	0	0	0	0	0	0	0	0	0	0
5.496007629e-17	0	0	0	0	0	0	0	0	0	0
6.181200279e-17	0	0	0	0	0	0	0	0	0	0
6.683938543e-17	0	0	0	0	0	0	0	0	0	0
7.013505003e-17	0	0	0	0	0	0	0	0	0	0
6.792885844e-17	0	0	0	0	0	0	0	0	0	0
6.46921549e-17	0	0	0	0	0	0	0	0	0	0
5.862062154e-17	0	0	0	0	0	0	0	0	0	0
5.384392552e-17	0	0	0	0	0	0	0	0	0	0
5.073425676e-17	0	0	0	0	0	0	0	0	0	0
4.86727483e-17	0	0	0	0	0	0	0	0	0	0
5.442678277e-17	0	0	0	0	0	0	0	0	0	0
6.360349108e-17	0	0	0	0	0	0	0	0	0	0
7.84349527e-17	0	0	0	0	0	0	0	0	0	0
9.580177791e-17	0	0	0	0	0	0	0	0	0	0
1.16800364e-16	0	0	0	0	0	0	0	0	0	0
1.342949586e-16	0	0	0	0	0	0	0	0	0	0
1.404577735e-16	0	0	0	0	0	0	0	0	0	0
1.36928222e-16	0	0	0	0	0	0	0	0	0	0
1.220527416e-16	0	0	0	0	0	0	0	0	0	0
1.019788226e-16	0	0	0	0	0	0	0	0	0	0
8.894824419e-17	0	0	0	0	0	0	0	0	0	0
7.882044832e-17	0	0	0	0	0	0	0	0	0	0
7.073969948e-17	0	0	0	0	0	0	0	0	0	0
6.909065519e-17	0	0	0	0	0	0	0	0	0	0
7.427823662e-17	0	0	0	0	0	0	0	0	0	0
7.974810967e-17	0	0	0	0	0	0	0	0	0	0
8.488327776e-17	0	0	0	0	0	0	0	0	0	0
8.491485161e-17	0	0	0	0	0	0	0	0	0	0
8.248712798e-17	0	0	0	0	0	0	0	0	0	0
7.617564103e-17	0	0	0	0	0	0	0	0	0	0
6.860308584e-17	0	0	0	0	0	0	0	0	0	0
6.006427953e-17	0	0	0	0	0	0	0	0	0	0
5.507212346e-17	0	0	0	0	0	0	0	0	0	0
5.376509053e-17	0	0	0	0	0	0	0	0	0	0
5.702567935e-17	0	0	0	0	0	0	0	0	0	0
6.546354807e-17	0	0	0	0	0	0	0	0	0	0
7.798420477e-17	0	0	0	0	0	0	0	0	0	0
9.995908264e-17	0	0	0	0	0	0	0	0	0	0
1.19281068e-16	0	0	0	0	0	0	0	0	0	0
1.34132472e-16	0	0	0	0	0	0	0	0	0	0
1.377592944e-16	0	0	0	0	0	0	0	0	0	0
1.3518866e-16	0	0	0	0	0	0	0	0	0	0
1.204461176e-16	0	0	0	0	0	0	0	0	0	0
1.086627674e-16	0	0	0	0	0	0	0	0	0	0
9.737397022e-17	0	0	0	0	0	0	0	0	0	0
8.666600516e-17	0	0	0	0	0	0	0	0	0	0
8.230802807e-17	0	0	0	0	0	0	0	0	0	0
8.375771442e-17	0	0	0	0	0	0	0	0	0	0
8.888489398e-17	0	0	0	0	0	0	0	0	0	0
9.442788656e-17	0	0	0	0	0	0	0	0	0	0
9.905851034e-17	0	0	0	0	0	0	0	0	0	0
1.010617952e-16	0	0	0	0	0	0	0	0	0	0
9.543625212e-17	0	0	0	0	0	0	0	0	0	0
8.649902289e-17	0	0	0	0	0	0	0	0	0	0
7.510112571e-17	0	0	0	0	0	0	0	0	0	0
6.445987545e-17	0	0	0	0	0	0	0	0	0	0
5.820647355e-17	0	0	0	0	0	0	0	0	0	0
5.56583112e-17	0	0	0	0	0	0	0	0	0	0
5.67743372e-17	0	0	0	0	0	0	0	0	0	0
6.350673653e-17	0	0	0	0	0	0	0	0	0	0
7.833727708e-17	0	0	0	0	0	0	0	0	0	0
9.48817462e-17	0	0	0	0	0	0	0	0	0	0
1.117569407e-16	0	0	0	0	0	0	0	0	0	0
1.227304042e-16	0	0	0	0	0	0	0	0	0	0
1.250668345e-16	0	0	0	0	0	0	0	0	0	0
1.223839466e-16	0	0	0	0	0	0	0	0	0	0
1.152641851e-16	0	0	0	0	0	0	0	0	0	0
1.047417831e-16	0	0	0	0	0	0	0	0	0	0
9.609119187e-17	0	0	0	0	0	0	0	0	0	0
8.847228694e-17	0	0	0	0	0	0	0	0	0	0
8.816620832e-17	0	0	0	0	0	0	0	0	0	0
9.194933655e-17	0	0	0	0	0	0	0	0	0	0
9.920458757e-17	0	0	0	0	0	0	0	0	0	0
1.115989574e-16	0	0	0	0	0	0	0	0	0	0
1.158239329e-16	0	0	0	0	0	0	0	0	0	0
1.140456472e-16	0	0	0	0	0	0	0	0	0	0
1.061341014e-16	0	0	0	0	0	0	0	0	0	0
9.456478046e-17	0	0	0	0	0	0	0	0	0	0
8.04181093e-17	0	0	0	0	0	0	0	0	0	0
6.929540175e-17	0	0	0	0	0	0	0	0	0	0
6.105875035e-17	0	0	0	0	0	0	0	0	0	0
5.673007665e-17	0	0	0	0	0	0	0	0	0	0
5.751698103e-17	0	0	0	0	0	0	0	0	0	0
6.339426054e-17	0	0	0	0	0	0	0	0	0	0
7.39482702e-17	0	0	0	0	0	0	0	0	0	0
8.738695067e-17	0	0	0	0	0	0	0	0	0	0
1.002769482e-16	0	0	0	0	0	0	0	0	0	0
1.089922934e-16	0	0	0	0	0	0	0	0	0	0
1.117715105e-16	0	0	0	0	0	0	0	0	0	0
1.094528968e-16	0	0	0	0	0	0	0	0	0	0
1.037054883e-16	0	0	0	0	0	0	0	0	0	0
9.307233464e-17	0	0	0	0	0	0	0	0	0	0
8.832915645e-17	0	0	0	0	0	0	0	0	0	0
8.661713519e-17	0	0	0	0	0	0	0	0	0	0
8.915781354e-17	0	0	0	0	0	0	0	0	0	0
9.569847224e-17	0	0	0	0	0	0	0	0	0	0
1.103556053e-16	0	0	0	0	0	0	0	0	0	0
1.201994409e-16	0	0	0	0	0	0	0	0	0	0
1.263140028e-16	0	0	0	0	0	0	0	0	0	0
1.237057433e-16	0	0	0	0	0	0	0	0	0	0
1.147814016e-16	0	0	0	0	0	0	0	0	0	0
1.010468582e-16	0	0	0	0	0	0	0	0	0	0
8.666234726e-17	0	0	0	0	0	0	0	0	0	0
7.420597146e-17	0	0	0	0	0	0	0	0	0	0
6.430134962e-17	0	0	0	0	0	0	0	0	0	0
5.754278331e-17	0	0	0	0	0	0	0	0	0	0
5.70206167e-17	0	0	0	0	0	0	0	0	0	0
6.175280234e-17	0	0	0	0	0	0	0	0	0	0
6.965774331e-17	0	0	0	0	0	0	0	0	0	0
8.114588504e-17	0	0	0	0	0	0	0	0	0	0
9.003119292e-17	0	0	0	0	0	0	0	0	0	0
9.56179033e-17	0	0	0	0	0	0	0	0	0	0
9.771835235e-17	0	0	0	0	0	0	0	0	0	0
9.528605569e-17	0	0	0	0	0	0	0	0	0	0
8.749681419e-17	0	0	0	0	0	0	0	0	0	0
8.301778935e-17	0	0	0	0	0	0	0	0	0	0
8.108742583e-17	0	0	0	0	0	0	0	0	0	0
8.115087419e-17	0	0	0	0	0	0	0	0	0	0
8.755738843e-17	0	0	0	0	0	0	0	0	0	0
9.76557632e-17	0	0	0	0	0	0	0	0	0	0
1.101053449e-16	0	0	0	0	0	0	0	0	0	0
1.230774054e-16	0	0	0	0	0	0	0	0	0	0
1.283419478e-16	0	0	0	0	0	0	0	0	0	0
1.284823616e-16	0	0	0	0	0	0	0	0	0	0
1.187313565e-16	0	0	0	0	0	0	0	0	0	0
1.068110069e-16	0	0	0	0	0	0	0	0	0	0
9.14593806e-17	0	0	0	0	0	0	0	0	0	0
7.482114388e-17	0	0	0	0	0	0	0	0	0	0
6.434751131e-17	0	0	0	0	0	0	0	0	0	0
5.797251183e-17	0	0	0	0	0	0	0	0	0	0
5.688359084e-17	0	0	0	0	0	0	0	0	0	0
5.891497902e-17	0	0	0	0	0	0	0	0	0	0
6.545929343e-17	0	0	0	0	0	0	0	0	0	0
7.251057336e-17	0	0	0	0	0	0	0	0	0	0
8.001894589e-17	0	0	0	0	0	0	0	0	0	0
8.291284689e-17	0	0	0	0	0	0	0	0	0	0
8.128238566e-17	0	0	0	0	0	0	0	0	0	0
7.823614823e-17	0	0	0	0	0	0	0	0	0	0
7.435006088e-17	0	0	0	0	0	0	0	0	0	0
7.216155824e-17	0	0	0	0	0	0	0	0	0	0
7.031616549e-17	0	0	0	0	0	0	0	0	0	0
7.167581004e-17	0	0	0	0	0	0	0	0	0	0
7.824901087e-17	0	0	0	0	0	0	0	0	0	0
9.10848687e-17	0	0	0	0	0	0	0	0	0	0
1.035397853e-16	0	0	0	0	0	0	0	0	0	0
1.191015094e-16	0	0	0	0	0	0	0	0	0	0
1.238962752e-16	0	0	0	0	0	0	0	0	0	0
1.218301382e-16	0	0	0	0	0	0	0	0	0	0
1.164410341e-16	0	0	0	0	0	0	0	0	0	0
1.03858686e-16	0	0	0	0	0	0	0	0	0	0
8.704296645e-17	0	0	0	0	0	0	0	0	0	0
7.373335819e-17	0	0	0	0	0	0	0	0	0	0
6.469611207e-17	0	0	0	0	0	0	0	0	0	0
5.72298798e-17	0	0	0	0	0	0	0	0	0	0
5.282626013e-17	0	0	0	0	0	0	0	0	0	0
5.382553038e-17	0	0	0	0	0	0	0	0	0	0
5.737012948e-17	0	0	0	0	0	0	0	0	0	0
6.348993486e-17	0	0	0	0	0	0	0	0	0	0
6.664785954e-17	0	0	0	0	0	0	0	0	0	0
6.772444906e-17	0	0	0	0	0	0	0	0	0	0
6.615955048e-17	0	0	0	0	0	0	0	0	0	0
6.499547761e-17	0	0	0	0	0	0	0	0	0	0
6.127562653e-17	0	0	0	0	0	0	0	0	0	0
5.647741102e-17	0	0	0	0	0	0	0	0	0	0
5.577882733e-17	0	0	0	0	0	0	0	0	0	0
6.009670342e-17	0	0	0	0	0	0	0	0	0	0
6.594353712e-17	0	0	0	0	0	0	0	0	0	0
7.514499583e-17	0	0	0	0	0	0	0	0	0	0
9.017554923e-17	0	0	0	0	0	0	0	0	0	0
9.958204392e-17	0	0	0	0	0	0	0	0	0	0
1.080098537e-16	0	0	0	0	0	0	0	0	0	0
1.068572233e-16	0	0	0	0	0	0	0	0	0	0
9.996157266e-17	0	0	0	0	0	0	0	0	0	0
8.939132566e-17	0	0	0	0	0	0	0	0	0	0
8.028218477e-17	0	0	0	0	0	0	0	0	0	0
6.833395077e-17	0	0	0	0	0	0	0	0	0	0
5.829204787e-17	0	0	0	0	0	0	0	0	0	0
4.852182032e-17	0	0	0	0	0	0	0	0	0	0
4.504299088e-17	0	0	0	0	0	0	0	0	0	0
4.630137806e-17	0	0	0	0	0	0	0	0	0	0
4.760492527e-17	0	0	0	0	0	0	0	0	0	0
5.02712885e-17	0	0	0	0	0	0	0	0	0	0
5.147158038e-17	0	0	0	0	0	0	0	0	0	0
5.336945163e-17	0	0	0	0	0	0	0	0	0	0
5.134264554e-17	0	0	0	0	0	0	0	0	0	0
4.842504007e-17	0	0	0	0	0	0	0	0	0	0
4.389209938e-17	0	0	0	0	0	0	0	0	0	0
4.144070403e-17	0	0	0	0	0	0	0	0	0	0
4.229295737e-17	0	0	0	0	0	0	0	0	0	0
4.357831649e-17	0	0	0	0	0	0	0	0	0	0
4.893159859e-17	0	0	0	0	0	0	0	0	0	0
5.647384405e-17	0	0	0	0	0	0	0	0	0	0
6.809802885e-17	0	0	0	0	0	0	0	0	0	0
7.530819463e-17	0	0	0	0	0	0	0	0	0	0
7.922042496e-17	0	0	0	0	0	0	0	0	0	0
8.007750799e-17	0	0	0	0	0	0	0	0	0	0
7.553554769e-17	0	0	0	0	0	0	0	0	0	0
7.149120673e-17	0	0	0	0	0	0	0	0	0	0
6.26807742e-17	0	0	0	0	0	0	0	0	0	0
5.056677882e-17	0	0	0	0	0	0	0	0	0	0
4.290702985e-17	0	0	0	0	0	0	0	0	0	0
3.899320739e-17	0	0	0	0	0	0	0	0	0	0
3.507929753e-17	0	0	0	0	0	0	0	0	0	0
3.323730539e-17	0	0	0	0	0	0	0	0	0	0
3.286287361e-17	0	0	0	0	0	0	0	0	0	0
3.353548821e-17	0	0	0	0	0	0	0	0	0	0
3.58010761e-17	0	0	0	0	0	0	0	0	0	0
3.506068272e-17	0	0	0	0	0	0	0	0	0	0
3.320564945e-17	0	0	0	0	0	0	0	0	0	0
3.076468728e-17	0	0	0	0	0	0	0	0	0	0
2.992748346e-17	0	0	0	0	0	0	0	0	0	0
2.773514943e-17	0	0	0	0	0	0	0	0	0	0
2.65242074e-17	0	0	0	0	0	0	0	0	0	0
2.642601432e-17	0	0	0	0	0	0	0	0	0	0
2.896427692e-17	0	0	0	0	0	0	0	0	0	0
3.532129573e-17	0	0	0	0	0	0	0	0	0	0
4.042602084e-17	0	0	0	0	0	0	0	0	0	0
4.673527828e-17	0	0	0	0	0	0	0	0	0	0
4.912500929e-17	0	0	0	0	0	0	0	0	0	0
5.217404225e-17	0	0	0	0	0	0	0	0	0	0
4.977502221e-17	0	0	0	0	0	0	0	0	0	0
4.566368408e-17	0	0	0	0	0	0	0	0	0	0
3.834924222e-17	0	0	0	0	0	0	0	0	0	0
3.273688619e-17	0	0	0	0	0	0	0	0	0	0
2.93111062e-17	0	0	0	0	0	0	0	0	0	0
2.47673783e-17	0	0	0	0	0	0	0	0	0	0
1.97792149e-17	0	0	0	0	0	0	0	0	0	0
1.810695239e-17	0	0	0	0	0	0	0	0	0	0
1.889664451e-17	0	0	0	0	0	0	0	0	0	0
1.861706794e-17	0	0	0	0	0	0	0	0	0	0
1.835852663e-17	0	0	0	0	0	0	0	0	0	0
1.808415881e-17	0	0	0	0	0	0	0	0	0	0
1.708349174e-17	0	0	0	0	0	0	0	0	0	0
1.708210502e-17	0	0	0	0	0	0	0	0	0	0
1.549808565e-17	0	0	0	0	0	0	0	0	0	0
1.334739508e-17	0	0	0	0	0	0	0	0	0	0
1.231723205e-17	0	0	0	0	0	0	0	0	0	0
1.313567718e-17	0	0	0	0	0	0	0	0	0	0
1.376221834e-17	0	0	0	0	0	0	0	0	0	0
1.528270631e-17	0	0	0	0	0	0	0	0	0	0
1.82028535e-17	0	0	0	0	0	0	0	0	0	0
2.031751995e-17	0	0	0	0	0	0	0	0	0	0
2.374850117e-17	0	0	0	0	0	0	0	0	0	0
2.41410485e-17	0	0	0	0	0	0	0	0	0	0
2.306718492e-17	0	0	0	0	0	0	0	0	0	0
2.118350102e-17	0	0	0	0	0	0	0	0	0	0
2.037656876e-17	0	0	0	0	0	0	0	0	0	0
1.751835543e-17	0	0	0	0	0	0	0	0	0	0
1.475440255e-17	0	0	0	0	0	0	0	0	0	0
1.089519058e-17	0	0	0	0	0	0	0	0	0	0
9.006448897e-18	0	0	0	0	0	0	0	0	0	0
8.280690473e-18	0	0	0	0	0	0	0	0	0	0
7.15822101e-18	0	0	0	0	0	0	0	0	0	0
6.216074844e-18	0	0	0	0	0	0	0	0	0	0
5.903470134e-18	0	0	0	0	0	0	0	0	0	0
6.506610189e-18	0	0	0	0	0	0	0	0	0	0
6.165909393e-18	0	0	0	0	0	0	0	0	0	0
5.726469872e-18	0	0	0	0	0	0	0	0	0	0
5.091919228e-18	0	0	0	0	0	0	0	0	0	0
4.457869804e-18	0	0	0	0	0	0	0	0	0	0
4.380300896e-18	0	0	0	0	0	0	0	0	0	0
3.886596978e-18	0	0	0	0	0	0	0	0	0	0
3.466527332e-18	0	0	0	0	0	0	0	0	0	0
3.634309731e-18	0	0	0	0	0	0	0	0	0	0
4.768735681e-18	0	0	0	0	0	0	0	0	0	0
5.407386888e-18	0	0	0	0	0	0	0	0	0	0
6.206787453e-18	0	0	0	0	0	0	0	0	0	0
6.524949806e-18	0	0	0	0	0	0	0	0	0	0
7.519677031e-18	0	0	0	0	0	0	0	0	0	0
7.300541371e-18	0	0	0	0	0	0	0	0	0	0
6.934098881e-18	0	0	0	0	0	0	0	0	0	0
6.404024727e-18	0	0	0	0	0	0	0	0	0	0
6.20417496e-18	0	0	0	0	0	0	0	0	0	0
6.183243509e-18	0	0	0	0	0	0	0	0	0	0
5.853440035e-18	0	0	0	0	0	0	0	0	0	0
4.739780249e-18	0	0	0	0	0	0	0	0	0	0
3.923624588e-18	0	0	0	0	0	0	0	0	0	0
2.923735965e-18	0	0	0	0	0	0	0	0	0	0
2.283052353e-18	0	0	0	0	0	0	0	0	0	0
1.838203e-18	0	0	0	0	0	0	0	0	0	0
1.661655243e-18	0	0	0	0	0	0	0	0	0	0
1.665328516e-18	0	0	0	0	0	0	0	0	0	0
1.764855331e-18	0	0	0	0	0	0	0	0	0	0
1.891730187e-18	0	0	0	0	0	0	0	0	0	0
2.159451273e-18	0	0	0	0	0	0	0	0	0	0
2.270266143e-18	0	0	0	0	0	0	0	0	0	0
2.036403138e-18	0	0	0	0	0	0	0	0	0	0
1.943596698e-18	0	0	0	0	0	0	0	0	0	0
1.803535047e-18	0	0	0	0	0	0	0	0	0	0
1.529248197e-18	0	0	0	0	0	0	0	0	0	0
1.565052538e-18	0	0	0	0	0	0	0	0	0	0
1.636737923e-18	0	0	0	0	0	0	0	0	0	0
2.04150212e-18	0	0	0	0	0	0	0	0	0	0
3.426760125e-18	0	0	0	0	0	0	0	0	0	0
4.640867248e-18	0	0	0	0	0	0	0	0	0	0
5.888271953e-18	0	0	0	0	0	0	0	0	0	0
7.857293865e-18	0	0	0	0	0	0	0	0	0	0
1.007408304e-17	0	0	0	0	0	0	0	0	0	0
1.244498815e-17	0	0	0	0	0	0	0	0	0	0
1.314037134e-17	0	0	0	0	0	0	0	0	0	0
1.156857224e-17	0	0	0	0	0	0	0	0	0	0
1.059615709e-17	0	0	0	0	0	0	0	0	0	0
8.686095167e-18	0	0	0	0	0	0	0	0	0	0
7.600377439e-18	0	0	0	0	0	0	0	0	0	0
5.93349621e-18	0	0	0	0	0	0	0	0	0	0
5.589054815e-18	0	0	0	0	0	0	0	0	0	0
5.682525561e-18	0	0	0	0	0	0	0	0	0	0
6.831248651e-18	0	0	0	0	0	0	0	0	0	0
7.867329401e-18	0	0	0	0	0	0	0	0	0	0
8.177945822e-18	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0


==> Exchange/NA_=_0.45_950_nm_8_nm_step_width.txt <==
0	0	0	0	0	0	0	0	0	0	0
1.942421826e-20	0	0	0	0	0	0	0	0	0	0
8.073143927e-20	0	0	0	0	0	0	0	0	0	0
1.910460286e-19	0	0	0	0	0	0	0	0	0	0
3.391301929e-19	0	0	0	0	0	0	0	0	0	0
5.049252929e-19	0	0	0	0	0	0	0	0	0	0
6.041487659e-19	0	0	0	0	0	0	0	0	0	0
5.523624444e-19	0	0	0	0	0	0	0	0	0	0
1.842886738e-19	0	0	0	0	0	0	0	0	0	0
3.170433874e-20	0	0	0	0	0	0	0	0	0	0
4.586626453e-20	0	0	0	0	0	0	0	0	0	0
3.164867365e-19	0	0	0	0	0	0	0	0	0	0
9.186657892e-19	0	0	0	0	0	0	0	0	0	0
2.836346039e-18	0	0	0	0	0	0	0	0	0	0
4.428273353e-18	0	0	0	0	0	0	0	0	0	0
6.402829973e-18	0	0	0	0	0	0	0	0	0	0
8.648952673e-18	0	0	0	0	0	0	0	0	0	0
1.012228139e-17	0	0	0	0	0	0	0	0	0	0
1.078466677e-17	0	0	0	0	0	0	0	0	0	0
1.018019053e-17	0	0	0	0	0	0	0	0	0	0
8.461550438e-18	0	0	0	0	0	0	0	0	0	0
6.425521681e-18	0	0	0	0	0	0	0	0	0	0
3.560356288e-18	0	0	0	0	0	0	0	0	0	0
2.939199071e-18	0	0	0	0	0	0	0	0	0	0
2.724203057e-18	0	0	0	0	0	0	0	0	0	0
2.836126056e-18	0	0	0	0	0	0	0	0	0	0
3.249182996e-18	0	0	0	0	0	0	0	0	0	0
3.929954752e-18	0	0	0	0	0	0	0	0	0	0
4.899270463e-18	0	0	0	0	0	0	0	0	0	0
6.1735607e-18	0	0	0	0	0	0	0	0	0	0
7.631645411e-18	0	0	0	0	0	0	0	0	0	0
7.18682132e-18	0	0	0	0	0	0	0	0	0	0
7.473309308e-18	0	0	0	0	0	0	0	0	0	0
7.238458569e-18	0	0	0	0	0	0	0	0	0	0
6.867272458e-18	0	0	0	0	0	0	0	0	0	0
6.62036652e-18	0	0	0	0	0	0	0	0	0	0
7.869279345e-18	0	0	0	0	0	0	0	0	0	0
9.953588056e-18	0	0	0	0	0	0	0	0	0	0
1.307449854e-17	0	0	0	0	0	0	0	0	0	0
1.745473689e-17	0	0	0	0	0	0	0	0	0	0
2.57470158e-17	0	0	0	0	0	0	0	0	0	0
3.241967989e-17	0	0	0	0	0	0	0	0	0	0
3.928432824e-17	0	0	0	0	0	0	0	0	0	0
4.446802706e-17	0	0	0	0	0	0	0	0	0	0
4.059449956e-17	0	0	0	0	0	0	0	0	0	0
3.549899759e-17	0	0	0	0	0	0	0	0	0	0
2.821546693e-17	0	0	0	0	0	0	0	0	0	0
2.148792382e-17	0	0	0	0	0	0	0	0	0	0
1.660496747e-17	0	0	0	0	0	0	0	0	0	0
1.236897697e-17	0	0	0	0	0	0	0	0	0	0
1.149033272e-17	0	0	0	0	0	0	0	0	0	0
1.163822587e-17	0	0	0	0	0	0	0	0	0	0
1.273145898e-17	0	0	0	0	0	0	0	0	0	0
1.466078513e-17	0	0	0	0	0	0	0	0	0	0
1.741683577e-17	0	0	0	0	0	0	0	0	0	0
2.086219454e-17	0	0	0	0	0	0	0	0	0	0
2.42556482e-17	0	0	0	0	0	0	0	0	0	0
2.443847797e-17	0	0	0	0	0	0	0	0	0	0
2.323641093e-17	0	0	0	0	0	0	0	0	0	0
2.220052565e-17	0	0	0	0	0	0	0	0	0	0
2.135066155e-17	0	0	0	0	0	0	0	0	0	0
2.153849333e-17	0	0	0	0	0	0	0	0	0	0
2.461152267e-17	0	0	0	0	0	0	0	0	0	0
2.923627642e-17	0	0	0	0	0	0	0	0	0	0
3.628272163e-17	0	0	0	0	0	0	0	0	0	0
4.626838663e-17	0	0	0	0	0	0	0	0	0	0
5.647789591e-17	0	0	0	0	0	0	0	0	0	0
7.666139248e-17	0	0	0	0	0	0	0	0	0	0
8.95917669e-17	0	0	0	0	0	0	0	0	0	0
9.579221955e-17	0	0	0	0	0	0	0	0	0	0
9.090338719e-17	0	0	0	0	0	0	0	0	0	0
6.80393031e-17	0	0	0	0	0	0	0	0	0	0
5.289874215e-17	0	0	0	0	0	0	0	0	0	0
4.069848648e-17	0	0	0	0	0	0	0	0	0	0
3.24429571e-17	0	0	0	0	0	0	0	0	0	0
2.608591917e-17	0	0	0	0	0	0	0	0	0	0
2.487015988e-17	0	0	0	0	0	0	0	0	0	0
2.540637138e-17	0	0	0	0	0	0	0	0	0	0
2.77568657e-17	0	0	0	0	0	0	0	0	0	0
3.192898438e-17	0	0	0	0	0	0	0	0	0	0
3.669413141e-17	0	0	0	0	0	0	0	0	0	0
4.205746235e-17	0	0	0	0	0	0	0	0	0	0
4.576739818e-17	0	0	0	0	0	0	0	0	0	0
4.616189724e-17	0	0	0	0	0	0	0	0	0	0
4.14815701e-17	0	0	0	0	0	0	0	0	0	0
3.782599103e-17	0	0	0	0	0	0	0	0	0	0
3.658963539e-17	0	0	0	0	0	0	0	0	0	0
3.754895455e-17	0	0	0	0	0	0	0	0	0	0
4.130673611e-17	0	0	0	0	0	0	0	0	0	0
5.163199621e-17	0	0	0	0	0	0	0	0	0	0
6.412256559e-17	0	0	0	0	0	0	0	0	0	0
8.183632778e-17	0	0	0	0	0	0	0	0	0	0
1.048605624e-16	0	0	0	0	0	0	0	0	0	0
1.256506652e-16	0	0	0	0	0	0	0	0	0	0
1.462629783e-16	0	0	0	0	0	0	0	0	0	0
1.477965546e-16	0	0	0	0	0	0	0	0	0	0
1.322914666e-16	0	0	0	0	0	0	0	0	0	0
1.078347974e-16	0	0	0	0	0	0	0	0	0	0
7.526087529e-17	0	0	0	0	0	0	0	0	0	0
5.937407991e-17	0	0	0	0	0	0	0	0	0	0
4.91262343e-17	0	0	0	0	0	0	0	0	0	0
4.350815508e-17	0	0	0	0	0	0	0	0	0	0
4.138995032e-17	0	0	0	0	0	0	0	0	0	0
4.301689027e-17	0	0	0	0	0	0	0	0	0	0
4.727665102e-17	0	0	0	0	0	0	0	0	0	0
5.385148412e-17	0	0	0	0	0	0	0	0	0	0
6.155226718e-17	0	0	0	0	0	0	0	0	0	0
6.490254157e-17	0	0	0	0	0	0	0	0	0	0
6.549376737e-17	0	0	0	0	0	0	0	0	0	0
6.174169859e-17	0	0	0	0	0	0	0	0	0	0
5.621782227e-17	0	0	0	0	0	0	0	0	0	0
4.956257504e-17	0	0	0	0	0	0	0	0	0	0
4.851797318e-17	0	0	0	0	0	0	0	0	0	0
5.083908928e-17	0	0	0	0	0	0	0	0	0	0
5.721856672e-17	0	0	0	0	0	0	0	0	0	0
6.871745625e-17	0	0	0	0	0	0	0	0	0	0
9.078833431e-17	0	0	0	0	0	0	0	0	0	0
1.166687029e-16	0	0	0	0	0	0	0	0	0	0
1.487468034e-16	0	0	0	0	0	0	0	0	0	0
1.804156741e-16	0	0	0	0	0	0	0	0	0	0
1.894626569e-16	0	0	0	0	0	0	0	0	0	0
1.811765309e-16	0	0	0	0	0	0	0	0	0	0
1.559251959e-16	0	0	0	0	0	0	0	0	0	0
1.258295406e-16	0	0	0	0	0	0	0	0	0	0
9.641894901e-17	0	0	0	0	0	0	0	0	0	0
7.464161612e-17	0	0	0	0	0	0	0	0	0	0
6.461905398e-17	0	0	0	0	0	0	0	0	0	0
5.97942993e-17	0	0	0	0	0	0	0	0	0	0
5.93129672e-17	0	0	0	0	0	0	0	0	0	0
6.354817435e-17	0	0	0	0	0	0	0	0	0	0
7.002622256e-17	0	0	0	0	0	0	0	0	0	0
7.817066249e-17	0	0	0	0	0	0	0	0	0	0
8.50418034e-17	0	0	0	0	0	0	0	0	0	0
8.440841443e-17	0	0	0	0	0	0	0	0	0	0
7.835732713e-17	0	0	0	0	0	0	0	0	0	0
7.011341978e-17	0	0	0	0	0	0	0	0	0	0
6.24738599e-17	0	0	0	0	0	0	0	0	0	0
5.763101179e-17	0	0	0	0	0	0	0	0	0	0
5.608218573e-17	0	0	0	0	0	0	0	0	0	0
6.010367935e-17	0	0	0	0	0	0	0	0	0	0
6.922780902e-17	0	0	0	0	0	0	0	0	0	0
8.486317623e-17	0	0	0	0	0	0	0	0	0	0
1.061209858e-16	0	0	0	0	0	0	0	0	0	0
1.441898376e-16	0	0	0	0	0	0	0	0	0	0
1.801735861e-16	0	0	0	0	0	0	0	0	0	0
2.091555149e-16	0	0	0	0	0	0	0	0	0	0
2.177838698e-16	0	0	0	0	0	0	0	0	0	0
1.876969898e-16	0	0	0	0	0	0	0	0	0	0
1.589130734e-16	0	0	0	0	0	0	0	0	0	0
1.299450339e-16	0	0	0	0	0	0	0	0	0	0
1.066792102e-16	0	0	0	0	0	0	0	0	0	0
8.806450655e-17	0	0	0	0	0	0	0	0	0	0
7.850590248e-17	0	0	0	0	0	0	0	0	0	0
7.618779488e-17	0	0	0	0	0	0	0	0	0	0
7.84245114e-17	0	0	0	0	0	0	0	0	0	0
8.462636913e-17	0	0	0	0	0	0	0	0	0	0
9.463331604e-17	0	0	0	0	0	0	0	0	0	0
1.017481755e-16	0	0	0	0	0	0	0	0	0	0
1.036140947e-16	0	0	0	0	0	0	0	0	0	0
9.800298024e-17	0	0	0	0	0	0	0	0	0	0
8.527129093e-17	0	0	0	0	0	0	0	0	0	0
7.21746371e-17	0	0	0	0	0	0	0	0	0	0
6.386547022e-17	0	0	0	0	0	0	0	0	0	0
5.961622514e-17	0	0	0	0	0	0	0	0	0	0
5.976341836e-17	0	0	0	0	0	0	0	0	0	0
6.590910863e-17	0	0	0	0	0	0	0	0	0	0
7.749699184e-17	0	0	0	0	0	0	0	0	0	0
9.645628483e-17	0	0	0	0	0	0	0	0	0	0
1.241694217e-16	0	0	0	0	0	0	0	0	0	0
1.564935344e-16	0	0	0	0	0	0	0	0	0	0
1.921020256e-16	0	0	0	0	0	0	0	0	0	0
2.103825128e-16	0	0	0	0	0	0	0	0	0	0
2.07421738e-16	0	0	0	0	0	0	0	0	0	0
1.874506511e-16	0	0	0	0	0	0	0	0	0	0
1.475392489e-16	0	0	0	0	0	0	0	0	0	0
1.246467547e-16	0	0	0	0	0	0	0	0	0	0
1.075925775e-16	0	0	0	0	0	0	0	0	0	0
9.683200563e-17	0	0	0	0	0	0	0	0	0	0
9.021329138e-17	0	0	0	0	0	0	0	0	0	0
9.384067729e-17	0	0	0	0	0	0	0	0	0	0
9.984957946e-17	0	0	0	0	0	0	0	0	0	0
1.08857044e-16	0	0	0	0	0	0	0	0	0	0
1.178207199e-16	0	0	0	0	0	0	0	0	0	0
1.215628809e-16	0	0	0	0	0	0	0	0	0	0
1.149133914e-16	0	0	0	0	0	0	0	0	0	0
1.014495239e-16	0	0	0	0	0	0	0	0	0	0
8.626575885e-17	0	0	0	0	0	0	0	0	0	0
7.233982642e-17	0	0	0	0	0	0	0	0	0	0
6.278122291e-17	0	0	0	0	0	0	0	0	0	0
5.962017172e-17	0	0	0	0	0	0	0	0	0	0
6.11921436e-17	0	0	0	0	0	0	0	0	0	0
6.79634103e-17	0	0	0	0	0	0	0	0	0	0
8.331717424e-17	0	0	0	0	0	0	0	0	0	0
1.042927845e-16	0	0	0	0	0	0	0	0	0	0
1.326908937e-16	0	0	0	0	0	0	0	0	0	0
1.643867323e-16	0	0	0	0	0	0	0	0	0	0
1.870819222e-16	0	0	0	0	0	0	0	0	0	0
1.903691072e-16	0	0	0	0	0	0	0	0	0	0
1.799713514e-16	0	0	0	0	0	0	0	0	0	0
1.60845711e-16	0	0	0	0	0	0	0	0	0	0
1.386309371e-16	0	0	0	0	0	0	0	0	0	0
1.162351711e-16	0	0	0	0	0	0	0	0	0	0
1.068327254e-16	0	0	0	0	0	0	0	0	0	0
1.02895682e-16	0	0	0	0	0	0	0	0	0	0
1.042027215e-16	0	0	0	0	0	0	0	0	0	0
1.094154047e-16	0	0	0	0	0	0	0	0	0	0
1.251687044e-16	0	0	0	0	0	0	0	0	0	0
1.355370827e-16	0	0	0	0	0	0	0	0	0	0
1.407880104e-16	0	0	0	0	0	0	0	0	0	0
1.353751069e-16	0	0	0	0	0	0	0	0	0	0
1.196529042e-16	0	0	0	0	0	0	0	0	0	0
1.00179781e-16	0	0	0	0	0	0	0	0	0	0
8.282084825e-17	0	0	0	0	0	0	0	0	0	0
7.019406439e-17	0	0	0	0	0	0	0	0	0	0
6.217392369e-17	0	0	0	0	0	0	0	0	0	0
5.946527148e-17	0	0	0	0	0	0	0	0	0	0
6.24654442e-17	0	0	0	0	0	0	0	0	0	0
7.08334803e-17	0	0	0	0	0	0	0	0	0	0
8.511984949e-17	0	0	0	0	0	0	0	0	0	0
1.094665637e-16	0	0	0	0	0	0	0	0	0	0
1.348647946e-16	0	0	0	0	0	0	0	0	0	0
1.578651859e-16	0	0	0	0	0	0	0	0	0	0
1.704184802e-16	0	0	0	0	0	0	0	0	0	0
1.679259673e-16	0	0	0	0	0	0	0	0	0	0
1.489264456e-16	0	0	0	0	0	0	0	0	0	0
1.340701119e-16	0	0	0	0	0	0	0	0	0	0
1.212790116e-16	0	0	0	0	0	0	0	0	0	0
1.120901753e-16	0	0	0	0	0	0	0	0	0	0
1.081930021e-16	0	0	0	0	0	0	0	0	0	0
1.118393281e-16	0	0	0	0	0	0	0	0	0	0
1.204650433e-16	0	0	0	0	0	0	0	0	0	0
1.332429916e-16	0	0	0	0	0	0	0	0	0	0
1.547840156e-16	0	0	0	0	0	0	0	0	0	0
1.630806494e-16	0	0	0	0	0	0	0	0	0	0
1.600502412e-16	0	0	0	0	0	0	0	0	0	0
1.446962925e-16	0	0	0	0	0	0	0	0	0	0
1.224949523e-16	0	0	0	0	0	0	0	0	0	0
9.702200277e-17	0	0	0	0	0	0	0	0	0	0
7.92100002e-17	0	0	0	0	0	0	0	0	0	0
6.74368576e-17	0	0	0	0	0	0	0	0	0	0
6.124309173e-17	0	0	0	0	0	0	0	0	0	0
6.026661413e-17	0	0	0	0	0	0	0	0	0	0
6.46675019e-17	0	0	0	0	0	0	0	0	0	0
7.43951499e-17	0	0	0	0	0	0	0	0	0	0
8.982452953e-17	0	0	0	0	0	0	0	0	0	0
1.101960561e-16	0	0	0	0	0	0	0	0	0	0
1.312331355e-16	0	0	0	0	0	0	0	0	0	0
1.434737446e-16	0	0	0	0	0	0	0	0	0	0
1.453913091e-16	0	0	0	0	0	0	0	0	0	0
1.38794034e-16	0	0	0	0	0	0	0	0	0	0
1.219874807e-16	0	0	0	0	0	0	0	0	0	0
1.124153723e-16	0	0	0	0	0	0	0	0	0	0
1.065376045e-16	0	0	0	0	0	0	0	0	0	0
1.053663885e-16	0	0	0	0	0	0	0	0	0	0
1.100495957e-16	0	0	0	0	0	0	0	0	0	0
1.248267708e-16	0	0	0	0	0	0	0	0	0	0
1.413504179e-16	0	0	0	0	0	0	0	0	0	0
1.603289494e-16	0	0	0	0	0	0	0	0	0	0
1.760277415e-16	0	0	0	0	0	0	0	0	0	0
1.864622499e-16	0	0	0	0	0	0	0	0	0	0
1.72264535e-16	0	0	0	0	0	0	0	0	0	0
1.471798742e-16	0	0	0	0	0	0	0	0	0	0
1.196943669e-16	0	0	0	0	0	0	0	0	0	0
9.676586134e-17	0	0	0	0	0	0	0	0	0	0
7.607693539e-17	0	0	0	0	0	0	0	0	0	0
6.560651726e-17	0	0	0	0	0	0	0	0	0	0
6.078939605e-17	0	0	0	0	0	0	0	0	0	0
6.166521236e-17	0	0	0	0	0	0	0	0	0	0
6.785702983e-17	0	0	0	0	0	0	0	0	0	0
7.84437654e-17	0	0	0	0	0	0	0	0	0	0
9.316634047e-17	0	0	0	0	0	0	0	0	0	0
1.091359701e-16	0	0	0	0	0	0	0	0	0	0
1.225340738e-16	0	0	0	0	0	0	0	0	0	0
1.24689851e-16	0	0	0	0	0	0	0	0	0	0
1.201317467e-16	0	0	0	0	0	0	0	0	0	0
1.119691988e-16	0	0	0	0	0	0	0	0	0	0
1.05082524e-16	0	0	0	0	0	0	0	0	0	0
9.612917592e-17	0	0	0	0	0	0	0	0	0	0
9.612532768e-17	0	0	0	0	0	0	0	0	0	0
1.013972797e-16	0	0	0	0	0	0	0	0	0	0
1.125294328e-16	0	0	0	0	0	0	0	0	0	0
1.31795207e-16	0	0	0	0	0	0	0	0	0	0
1.630775139e-16	0	0	0	0	0	0	0	0	0	0
1.853931303e-16	0	0	0	0	0	0	0	0	0	0
1.976720906e-16	0	0	0	0	0	0	0	0	0	0
1.962286622e-16	0	0	0	0	0	0	0	0	0	0
1.735726608e-16	0	0	0	0	0	0	0	0	0	0
1.425741898e-16	0	0	0	0	0	0	0	0	0	0
1.134397728e-16	0	0	0	0	0	0	0	0	0	0
9.056865888e-17	0	0	0	0	0	0	0	0	0	0
7.582767779e-17	0	0	0	0	0	0	0	0	0	0
6.385637693e-17	0	0	0	0	0	0	0	0	0	0
6.054335988e-17	0	0	0	0	0	0	0	0	0	0
6.205888275e-17	0	0	0	0	0	0	0	0	0	0
6.940904104e-17	0	0	0	0	0	0	0	0	0	0
8.114078047e-17	0	0	0	0	0	0	0	0	0	0
9.305992489e-17	0	0	0	0	0	0	0	0	0	0
1.027299139e-16	0	0	0	0	0	0	0	0	0	0
1.067379601e-16	0	0	0	0	0	0	0	0	0	0
1.06218394e-16	0	0	0	0	0	0	0	0	0	0
9.64470983e-17	0	0	0	0	0	0	0	0	0	0
8.909151929e-17	0	0	0	0	0	0	0	0	0	0
8.400125085e-17	0	0	0	0	0	0	0	0	0	0
8.419049135e-17	0	0	0	0	0	0	0	0	0	0
8.74803226e-17	0	0	0	0	0	0	0	0	0	0
9.790583458e-17	0	0	0	0	0	0	0	0	0	0
1.148141051e-16	0	0	0	0	0	0	0	0	0	0
1.378972796e-16	0	0	0	0	0	0	0	0	0	0
1.675844583e-16	0	0	0	0	0	0	0	0	0	0
1.970816714e-16	0	0	0	0	0	0	0	0	0	0
2.015459873e-16	0	0	0	0	0	0	0	0	0	0
1.877369533e-16	0	0	0	0	0	0	0	0	0	0
1.650372146e-16	0	0	0	0	0	0	0	0	0	0
1.294721629e-16	0	0	0	0	0	0	0	0	0	0
1.023215974e-16	0	0	0	0	0	0	0	0	0	0
8.213716997e-17	0	0	0	0	0	0	0	0	0	0
6.879594627e-17	0	0	0	0	0	0	0	0	0	0
6.261255206e-17	0	0	0	0	0	0	0	0	0	0
5.882577185e-17	0	0	0	0	0	0	0	0	0	0
6.138087807e-17	0	0	0	0	0	0	0	0	0	0
6.754672437e-17	0	0	0	0	0	0	0	0	0	0
7.780215945e-17	0	0	0	0	0	0	0	0	0	0
8.652355302e-17	0	0	0	0	0	0	0	0	0	0
8.94945984e-17	0	0	0	0	0	0	0	0	0	0
8.741621872e-17	0	0	0	0	0	0	0	0	0	0
8.187038747e-17	0	0	0	0	0	0	0	0	0	0
7.710957348e-17	0	0	0	0	0	0	0	0	0	0
6.877253869e-17	0	0	0	0	0	0	0	0	0	0
6.629999663e-17	0	0	0	0	0	0	0	0	0	0
6.76865343e-17	0	0	0	0	0	0	0	0	0	0
7.582945733e-17	0	0	0	0	0	0	0	0	0	0
9.119388746e-17	0	0	0	0	0	0	0	0	0	0
1.111930763e-16	0	0	0	0	0	0	0	0	0	0
1.360181159e-16	0	0	0	0	0	0	0	0	0	0
1.60185411e-16	0	0	0	0	0	0	0	0	0	0
1.799596267e-16	0	0	0	0	0	0	0	0	0	0
1.814199885e-16	0	0	0	0	0	0	0	0	0	0
1.628368924e-16	0	0	0	0	0	0	0	0	0	0
1.368791832e-16	0	0	0	0	0	0	0	0	0	0
1.137824556e-16	0	0	0	0	0	0	0	0	0	0
8.537781786e-17	0	0	0	0	0	0	0	0	0	0
6.94216459e-17	0	0	0	0	0	0	0	0	0	0
5.923081851e-17	0	0	0	0	0	0	0	0	0	0
5.56690833e-17	0	0	0	0	0	0	0	0	0	0
5.426358598e-17	0	0	0	0	0	0	0	0	0	0
5.656945936e-17	0	0	0	0	0	0	0	0	0	0
6.159749392e-17	0	0	0	0	0	0	0	0	0	0
6.662398109e-17	0	0	0	0	0	0	0	0	0	0
7.160311585e-17	0	0	0	0	0	0	0	0	0	0
7.036358481e-17	0	0	0	0	0	0	0	0	0	0
6.535907091e-17	0	0	0	0	0	0	0	0	0	0
5.924695628e-17	0	0	0	0	0	0	0	0	0	0
5.567112602e-17	0	0	0	0	0	0	0	0	0	0
5.191146976e-17	0	0	0	0	0	0	0	0	0	0
4.940247305e-17	0	0	0	0	0	0	0	0	0	0
5.234954121e-17	0	0	0	0	0	0	0	0	0	0
5.950195672e-17	0	0	0	0	0	0	0	0	0	0
7.435166647e-17	0	0	0	0	0	0	0	0	0	0
9.745676445e-17	0	0	0	0	0	0	0	0	0	0
1.185941022e-16	0	0	0	0	0	0	0	0	0	0
1.35646932e-16	0	0	0	0	0	0	0	0	0	0
1.475888463e-16	0	0	0	0	0	0	0	0	0	0
1.415199857e-16	0	0	0	0	0	0	0	0	0	0
1.229744389e-16	0	0	0	0	0	0	0	0	0	0
1.020132218e-16	0	0	0	0	0	0	0	0	0	0
8.243981028e-17	0	0	0	0	0	0	0	0	0	0
6.893996133e-17	0	0	0	0	0	0	0	0	0	0
5.227271918e-17	0	0	0	0	0	0	0	0	0	0
4.545423893e-17	0	0	0	0	0	0	0	0	0	0
4.217989268e-17	0	0	0	0	0	0	0	0	0	0
4.370225621e-17	0	0	0	0	0	0	0	0	0	0
4.593847711e-17	0	0	0	0	0	0	0	0	0	0
4.88681329e-17	0	0	0	0	0	0	0	0	0	0
5.050539729e-17	0	0	0	0	0	0	0	0	0	0
4.972403097e-17	0	0	0	0	0	0	0	0	0	0
4.868522337e-17	0	0	0	0	0	0	0	0	0	0
4.319433515e-17	0	0	0	0	0	0	0	0	0	0
3.823863515e-17	0	0	0	0	0	0	0	0	0	0
3.445791677e-17	0	0	0	0	0	0	0	0	0	0
3.388985352e-17	0	0	0	0	0	0	0	0	0	0
3.306847364e-17	0	0	0	0	0	0	0	0	0	0
3.624473268e-17	0	0	0	0	0	0	0	0	0	0
4.26750279e-17	0	0	0	0	0	0	0	0	0	0
5.270153889e-17	0	0	0	0	0	0	0	0	0	0
6.883634682e-17	0	0	0	0	0	0	0	0	0	0
8.674874422e-17	0	0	0	0	0	0	0	0	0	0
9.532246573e-17	0	0	0	0	0	0	0	0	0	0
9.61263297e-17	0	0	0	0	0	0	0	0	0	0
9.371508565e-17	0	0	0	0	0	0	0	0	0	0
7.787232899e-17	0	0	0	0	0	0	0	0	0	0
6.394191148e-17	0	0	0	0	0	0	0	0	0	0
5.152708438e-17	0	0	0	0	0	0	0	0	0	0
4.1679098e-17	0	0	0	0	0	0	0	0	0	0
3.632629692e-17	0	0	0	0	0	0	0	0	0	0
2.868104957e-17	0	0	0	0	0	0	0	0	0	0
2.695129519e-17	0	0	0	0	0	0	0	0	0	0
2.686748451e-17	0	0	0	0	0	0	0	0	0	0
2.954378633e-17	0	0	0	0	0	0	0	0	0	0
3.12257536e-17	0	0	0	0	0	0	0	0	0	0
3.088279039e-17	0	0	0	0	0	0	0	0	0	0
2.904365131e-17	0	0	0	0	0	0	0	0	0	0
2.620767076e-17	0	0	0	0	0	0	0	0	0	0
2.450357179e-17	0	0	0	0	0	0	0	0	0	0
2.056843839e-17	0	0	0	0	0	0	0	0	0	0
1.833081069e-17	0	0	0	0	0	0	0	0	0	0
1.72156677e-17	0	0	0	0	0	0	0	0	0	0
1.856920909e-17	0	0	0	0	0	0	0	0	0	0
2.057883223e-17	0	0	0	0	0	0	0	0	0	0
2.485922763e-17	0	0	0	0	0	0	0	0	0	0
3.103002522e-17	0	0	0	0	0	0	0	0	0	0
4.081342834e-17	0	0	0	0	0	0	0	0	0	0
4.733850893e-17	0	0	0	0	0	0	0	0	0	0
5.212302929e-17	0	0	0	0	0	0	0	0	0	0
5.063759395e-17	0	0	0	0	0	0	0	0	0	0
4.590754245e-17	0	0	0	0	0	0	0	0	0	0
4.194521507e-17	0	0	0	0	0	0	0	0	0	0
3.078210058e-17	0	0	0	0	0	0	0	0	0	0
2.4311381e-17	0	0	0	0	0	0	0	0	0	0
1.922090308e-17	0	0	0	0	0	0	0	0	0	0
1.682559992e-17	0	0	0	0	0	0	0	0	0	0
1.42060055e-17	0	0	0	0	0	0	0	0	0	0
1.173852872e-17	0	0	0	0	0	0	0	0	0	0
1.163082108e-17	0	0	0	0	0	0	0	0	0	0
1.182449411e-17	0	0	0	0	0	0	0	0	0	0
1.318445424e-17	0	0	0	0	0	0	0	0	0	0
1.325571717e-17	0	0	0	0	0	0	0	0	0	0
1.205531852e-17	0	0	0	0	0	0	0	0	0	0
1.053847796e-17	0	0	0	0	0	0	0	0	0	0
9.918500421e-18	0	0	0	0	0	0	0	0	0	0
8.485411033e-18	0	0	0	0	0	0	0	0	0	0
6.797838398e-18	0	0	0	0	0	0	0	0	0	0
6.21254292e-18	0	0	0	0	0	0	0	0	0	0
6.163886117e-18	0	0	0	0	0	0	0	0	0	0
7.569008751e-18	0	0	0	0	0	0	0	0	0	0
9.641870308e-18	0	0	0	0	0	0	0	0	0	0
1.206808541e-17	0	0	0	0	0	0	0	0	0	0
1.458180383e-17	0	0	0	0	0	0	0	0	0	0
1.825666116e-17	0	0	0	0	0	0	0	0	0	0
1.901961475e-17	0	0	0	0	0	0	0	0	0	0
1.781682479e-17	0	0	0	0	0	0	0	0	0	0
1.55586457e-17	0	0	0	0	0	0	0	0	0	0
1.285994684e-17	0	0	0	0	0	0	0	0	0	0
1.128834954e-17	0	0	0	0	0	0	0	0	0	0
6.874401144e-18	0	0	0	0	0	0	0	0	0	0
5.087983629e-18	0	0	0	0	0	0	0	0	0	0
3.844883984e-18	0	0	0	0	0	0	0	0	0	0
3.409344449e-18	0	0	0	0	0	0	0	0	0	0
2.83620504e-18	0	0	0	0	0	0	0	0	0	0
2.380844466e-18	0	0	0	0	0	0	0	0	0	0
2.279095538e-18	0	0	0	0	0	0	0	0	0	0
2.179844375e-18	0	0	0	0	0	0	0	0	0	0
2.499713318e-18	0	0	0	0	0	0	0	0	0	0
2.386955937e-18	0	0	0	0	0	0	0	0	0	0
2.031708944e-18	0	0	0	0	0	0	0	0	0	0
1.675894365e-18	0	0	0	0	0	0	0	0	0	0
1.618916788e-18	0	0	0	0	0	0	0	0	0	0
1.319471223e-18	0	0	0	0	0	0	0	0	0	0
9.546228918e-19	0	0	0	0	0	0	0	0	0	0
8.80266487e-19	0	0	0	0	0	0	0	0	0	0
9.186125898e-19	0	0	0	0	0	0	0	0	0	0
1.27839815e-18	0	0	0	0	0	0	0	0	0	0
1.788378066e-18	0	0	0	0	0	0	0	0	0	0
2.148967753e-18	0	0	0	0	0	0	0	0	0	0
2.39466327e-18	0	0	0	0	0	0	0	0	0	0
3.007844245e-18	0	0	0	0	0	0	0	0	0	0
2.893379098e-18	0	0	0	0	0	0	0	0	0	0
2.587371939e-18	0	0	0	0	0	0	0	0	0	0
2.482464304e-18	0	0	0	0	0	0	0	0	0	0
2.63636666e-18	0	0	0	0	0	0	0	0	0	0
2.991647569e-18	0	0	0	0	0	0	0	0	0	0
4.257924043e-18	0	0	0	0	0	0	0	0	0	0
5.296900116e-18	0	0	0	0	0	0	0	0	0	0
6.193944327e-18	0	0	0	0	0	0	0	0	0	0
5.700185597e-18	0	0	0	0	0	0	0	0	0	0
5.346345568e-18	0	0	0	0	0	0	0	0	0	0
4.024773856e-18	0	0	0	0	0	0	0	0	0	0
3.118878268e-18	0	0	0	0	0	0	0	0	0	0
2.39177884e-18	0	0	0	0	0	0	0	0	0	0
1.605778866e-18	0	0	0	0	0	0	0	0	0	0
1.565128556e-18	0	0	0	0	0	0	0	0	0	0
1.690110084e-18	0	0	0	0	0	0	0	0	0	0
1.972614331e-18	0	0	0	0	0	0	0	0	0	0
2.06831665e-18	0	0	0	0	0	0	0	0	0	0
2.60416998e-18	0	0	0	0	0	0	0	0	0	0
3.329826822e-18	0	0	0	0	0	0	0	0	0	0
3.841983518e-18	0	0	0	0	0	0	0	0	0	0
3.486593182e-18	0	0	0	0	0	0	0	0	0	0
3.50572177e-18	0	0	0	0	0	0	0	0	0	0
3.070510195e-18	0	0	0	0	0	0	0	0	0	0
3.050440158e-18	0	0	0	0	0	0	0	0	0	0
3.233827431e-18	0	0	0	0	0	0	0	0	0	0
3.199885578e-18	0	0	0	0	0	0	0	0	0	0
4.14251975e-18	0	0	0	0	0	0	0	0	0	0
7.55268812e-18	0	0	0	0	0	0	0	0	0	0
1.032702411e-17	0	0	0	0	0	0	0	0	0	0
1.277008554e-17	0	0	0	0	0	0	0	0	0	0
1.68958562e-17	0	0	0	0	0	0	0	0	0	0
2.282156731e-17	0	0	0	0	0	0	0	0	0	0
2.543364937e-17	0	0	0	0	0	0	0	0	0	0
2.590157627e-17	0	0	0	0	0	0	0	0	0	0
2.212678718e-17	0	0	0	0	0	0	0	0	0	0
1.776238323e-17	0	0	0	0	0	0	0	0	0	0
1.46499293e-17	0	0	0	0	0	0	0	0	0	0
1.202166202e-17	0	0	0	0	0	0	0	0	0	0
9.17453243e-18	0	0	0	0	0	0	0	0	0	0
8.300310366e-18	0	0	0	0	0	0	0	0	0	0
8.76002928e-18	0	0	0	0	0	0	0	0	0	0
9.536722332e-18	0	0	0	0	0	0	0	0	0	0
1.095386702e-17	0	0	0	0	0	0	0	0	0	0
1.187685553e-17	0	0	0	0	0	0	0	0	0	0
1.406391236e-17	0	0	0	0	0	0	0	0	0	0
1.559276172e-17	0	0	0	0	0	0	0	0	0	0
1.643959808e-17	0	0	0	0	0	0	0	0	0	0
1.503903326e-17	0	0	0	0	0	0	0	0	0	0
1.459476129e-17	0	0	0	0	0	0	0	0	0	0
1.418689391e-17	0	0	0	0	0	0	0	0	0	0
1.46045377e-17	0	0	0	0	0	0	0	0	0	0
1.587890455e-17	0	0	0	0	0	0	0	0	0	0
1.695245752e-17	0	0	0	0	0	0	0	0	0	0
2.427830819e-17	0	0	0	0	0	0	0	0	0	0
3.050423516e-17	0	0	0	0	0	0	0	0	0	0
3.84836803e-17	0	0	0	0	0	0	0	0	0	0
4.486743727e-17	0	0	0	0	0	0	0	0	0	0
5.26021757e-17	0	0	0	0	0	0	0	0	0	0
5.738836478e-17	0	0	0	0	0	0	0	0	0	0
5.637608431e-17	0	0	0	0	0	0	0	0	0	0
5.164145112e-17	0	0	0	0	0	0	0	0	0	0
4.209138099e-17	0	0	0	0	0	0	0	0	0	0
3.335788041e-17	0	0	0	0	0	0	0	0	0	0
2.809695679e-17	0	0	0	0	0	0	0	0	0	0
2.441195094e-17	0	0	0	0	0	0	0	0	0	0
2.107099358e-17	0	0	0	0	0	0	0	0	0	0
2.086310941e-17	0	0	0	0	0	0	0	0	0	0
2.339329304e-17	0	0	0	0	0	0	0	0	0	0
2.61741334e-17	0	0	0	0	0	0	0	0	0	0
2.977934969e-17	0	0	0	0	0	0	0	0	0	0
3.148692101e-17	0	0	0	0	0	0	0	0	0	0
3.338993659e-17	0	0	0	0	0	0	0	0	0	0
3.393357307e-17	0	0	0	0	0	0	0	0	0	0
3.332007802e-17	0	0	0	0	0	0	0	0	0	0
3.024634264e-17	0	0	0	0	0	0	0	0	0	0
2.931471417e-17	0	0	0	0	0	0	0	0	0	0
3.05740806e-17	0	0	0	0	0	0	0	0	0	0
3.300797974e-17	0	0	0	0	0	0	0	0	0	0
3.770617996e-17	0	0	0	0	0	0	0	0	0	0
4.307157993e-17	0	0	0	0	0	0	0	0	0	0
5.829058229e-17	0	0	0	0	0	0	0	0	0	0
7.140659731e-17	0	0	0	0	0	0	0	0	0	0
8.478858293e-17	0	0	0	0	0	0	0	0	0	0
9.097035979e-17	0	0	0	0	0	0	0	0	0	0
9.462275455e-17	0	0	0	0	0	0	0	0	0	0
8.909947903e-17	0	0	0	0	0	0	0	0	0	0
8.058934727e-17	0	0	0	0	0	0	0	0	0	0
6.678364766e-17	0	0	0	0	0	0	0	0	0	0
5.663114952e-17	0	0	0	0	0	0	0	0	0	0
4.682193247e-17	0	0	0	0	0	0	0	0	0	0
4.181787641e-17	0	0	0	0	0	0	0	0	0	0
3.948917546e-17	0	0	0	0	0	0	0	0	0	0
3.806915607e-17	0	0	0	0	0	0	0	0	0	0
4.063969155e-17	0	0	0	0	0	0	0	0	0	0
4.642879224e-17	0	0	0	0	0	0	0	0	0	0
5.095341962e-17	0	0	0	0	0	0	0	0	0	0
5.220289486e-17	0	0	0	0	0	0	0	0	0	0
5.33552127e-17	0	0	0	0	0	0	0	0	0	0
5.163524726e-17	0	0	0	0	0	0	0	0	0	0
4.951435024e-17	0	0	0	0	0	0	0	0	0	0
4.731737411e-17	0	0	0	0	0	0	0	0	0	0
4.404012713e-17	0	0	0	0	0	0	0	0	0	0
4.454604724e-17	0	0	0	0	0	0	0	0	0	0
5.046607966e-17	0	0	0	0	0	0	0	0	0	0
5.813373163e-17	0	0	0	0	0	0	0	0	0	0
6.760425911e-17	0	0	0	0	0	0	0	0	0	0
8.310838059e-17	0	0	0	0	0	0	0	0	0	0
1.050883392e-16	0	0	0	0	0	0	0	0	0	0
1.204368645e-16	0	0	0	0	0	0	0	0	0	0
1.296384872e-16	0	0	0	0	0	0	0	0	0	0
1.260498304e-16	0	0	0	0	0	0	0	0	0	0
1.194398481e-16	0	0	0	0	0	0	0	0	0	0
1.035463913e-16	0	0	0	0	0	0	0	0	0	0
9.047826755e-17	0	0	0	0	0	0	0	0	0	0
7.542516115e-17	0	0	0	0	0	0	0	0	0	0
6.59837899e-17	0	0	0	0	0	0	0	0	0	0
5.995332741e-17	0	0	0	0	0	0	0	0	0	0
5.841310581e-17	0	0	0	0	0	0	0	0	0	0
6.012689847e-17	0	0	0	0	0	0	0	0	0	0
6.232331312e-17	0	0	0	0	0	0	0	0	0	0
6.741544512e-17	0	0	0	0	0	0	0	0	0	0
7.26752595e-17	0	0	0	0	0	0	0	0	0	0
7.39795739e-17	0	0	0	0	0	0	0	0	0	0
7.027169791e-17	0	0	0	0	0	0	0	0	0	0
6.681487748e-17	0	0	0	0	0	0	0	0	0	0
6.184725665e-17	0	0	0	0	0	0	0	0	0	0
5.867955352e-17	0	0	0	0	0	0	0	0	0	0
5.741100777e-17	0	0	0	0	0	0	0	0	0	0
5.710400733e-17	0	0	0	0	0	0	0	0	0	0
6.237638925e-17	0	0	0	0	0	0	0	0	0	0
7.639352337e-17	0	0	0	0	0	0	0	0	0	0
9.24579515e-17	0	0	0	0	0	0	0	0	0	0
1.095716938e-16	0	0	0	0	0	0	0	0	0	0
1.29398233e-16	0	0	0	0	0	0	0	0	0	0
1.454071756e-16	0	0	0	0	0	0	0	0	0	0
1.511811659e-16	0	0	0	0	0	0	0	0	0	0
1.484839245e-16	0	0	0	0	0	0	0	0	0	0
1.348925153e-16	0	0	0	0	0	0	0	0	0	0
1.216558601e-16	0	0	0	0	0	0	0	0	0	0
1.033402584e-16	0	0	0	0	0	0	0	0	0	0
9.175696653e-17	0	0	0	0	0	0	0	0	0	0
8.098303951e-17	0	0	0	0	0	0	0	0	0	0
7.655202367e-17	0	0	0	0	0	0	0	0	0	0
7.80163453e-17	0	0	0	0	0	0	0	0	0	0
8.170190387e-17	0	0	0	0	0	0	0	0	0	0
8.697257656e-17	0	0	0	0	0	0	0	0	0	0
8.926211426e-17	0	0	0	0	0	0	0	0	0	0
9.084839497e-17	0	0	0	0	0	0	0	0	0	0
8.909486811e-17	0	0	0	0	0	0	0	0	0	0
8.421770714e-17	0	0	0	0	0	0	0	0	0	0
7.611124671e-17	0	0	0	0	0	0	0	0	0	0
7.020774966e-17	0	0	0	0	0	0	0	0	0	0
6.567945671e-17	0	0	0	0	0	0	0	0	0	0
6.4828577e-17	0	0	0	0	0	0	0	0	0	0
6.787316866e-17	0	0	0	0	0	0	0	0	0	0
7.394598544e-17	0	0	0	0	0	0	0	0	0	0
8.706771689e-17	0	0	0	0	0	0	0	0	0	0
1.094298931e-16	0	0	0	0	0	0	0	0	0	0
1.303944652e-16	0	0	0	0	0	0	0	0	0	0
1.458593379e-16	0	0	0	0	0	0	0	0	0	0
1.572138408e-16	0	0	0	0	0	0	0	0	0	0
1.570890722e-16	0	0	0	0	0	0	0	0	0	0
1.51510244e-16	0	0	0	0	0	0	0	0	0	0
1.378643786e-16	0	0	0	0	0	0	0	0	0	0
1.250044884e-16	0	0	0	0	0	0	0	0	0	0
1.125033949e-16	0	0	0	0	0	0	0	0	0	0
1.001513077e-16	0	0	0	0	0	0	0	0	0	0
9.501290815e-17	0	0	0	0	0	0	0	0	0	0
9.223554562e-17	0	0	0	0	0	0	0	0	0	0
9.49741897e-17	0	0	0	0	0	0	0	0	0	0
1.030712225e-16	0	0	0	0	0	0	0	0	0	0
1.078204806e-16	0	0	0	0	0	0	0	0	0	0
1.079358431e-16	0	0	0	0	0	0	0	0	0	0
1.053750294e-16	0	0	0	0	0	0	0	0	0	0
9.88678902e-17	0	0	0	0	0	0	0	0	0	0
9.060750279e-17	0	0	0	0	0	0	0	0	0	0
8.227009396e-17	0	0	0	0	0	0	0	0	0	0
7.384498758e-17	0	0	0	0	0	0	0	0	0	0
6.939498888e-17	0	0	0	0	0	0	0	0	0	0
6.924214368e-17	0	0	0	0	0	0	0	0	0	0
7.383120478e-17	0	0	0	0	0	0	0	0	0	0
8.262034481e-17	0	0	0	0	0	0	0	0	0	0
9.769369535e-17	0	0	0	0	0	0	0	0	0	0
1.192951743e-16	0	0	0	0	0	0	0	0	0	0
1.375970368e-16	0	0	0	0	0	0	0	0	0	0
1.514289913e-16	0	0	0	0	0	0	0	0	0	0
1.556001643e-16	0	0	0	0	0	0	0	0	0	0
1.54756244e-16	0	0	0	0	0	0	0	0	0	0
1.434902959e-16	0	0	0	0	0	0	0	0	0	0
1.337062267e-16	0	0	0	0	0	0	0	0	0	0
1.213302256e-16	0	0	0	0	0	0	0	0	0	0
1.12239701e-16	0	0	0	0	0	0	0	0	0	0
1.055577706e-16	0	0	0	0	0	0	0	0	0	0
1.050491032e-16	0	0	0	0	0	0	0	0	0	0
1.085386794e-16	0	0	0	0	0	0	0	0	0	0
1.135036909e-16	0	0	0	0	0	0	0	0	0	0
1.194019406e-16	0	0	0	0	0	0	0	0	0	0
1.250048941e-16	0	0	0	0	0	0	0	0	0	0
1.227484427e-16	0	0	0	0	0	0	0	0	0	0
1.150425888e-16	0	0	0	0	0	0	0	0	0	0
1.05221892e-16	0	0	0	0	0	0	0	0	0	0
9.313062259e-17	0	0	0	0	0	0	0	0	0	0
8.329631448e-17	0	0	0	0	0	0	0	0	0	0
7.590553523e-17	0	0	0	0	0	0	0	0	0	0
7.108698025e-17	0	0	0	0	0	0	0	0	0	0
7.130338761e-17	0	0	0	0	0	0	0	0	0	0
7.811883297e-17	0	0	0	0	0	0	0	0	0	0
8.940857676e-17	0	0	0	0	0	0	0	0	0	0
1.041902493e-16	0	0	0	0	0	0	0	0	0	0
1.207856594e-16	0	0	0	0	0	0	0	0	0	0
1.354328183e-16	0	0	0	0	0	0	0	0	0	0
1.436083964e-16	0	0	0	0	0	0	0	0	0	0
1.458583181e-16	0	0	0	0	0	0	0	0	0	0
1.4125351e-16	0	0	0	0	0	0	0	0	0	0
1.344744544e-16	0	0	0	0	0	0	0	0	0	0
1.222089072e-16	0	0	0	0	0	0	0	0	0	0
1.15379552e-16	0	0	0	0	0	0	0	0	0	0
1.101361547e-16	0	0	0	0	0	0	0	0	0	0
1.092004747e-16	0	0	0	0	0	0	0	0	0	0
1.148929771e-16	0	0	0	0	0	0	0	0	0	0
1.224964399e-16	0	0	0	0	0	0	0	0	0	0
1.306038495e-16	0	0	0	0	0	0	0	0	0	0
1.35476396e-16	0	0	0	0	0	0	0	0	0	0
1.353136126e-16	0	0	0	0	0	0	0	0	0	0
1.30714649e-16	0	0	0	0	0	0	0	0	0	0
1.203251773e-16	0	0	0	0	0	0	0	0	0	0
1.076004126e-16	0	0	0	0	0	0	0	0	0	0
9.500529804e-17	0	0	0	0	0	0	0	0	0	0
8.276850631e-17	0	0	0	0	0	0	0	0	0	0
7.553393349e-17	0	0	0	0	0	0	0	0	0	0
7.231260246e-17	0	0	0	0	0	0	0	0	0	0
7.368013186e-17	0	0	0	0	0	0	0	0	0	0
8.006888496e-17	0	0	0	0	0	0	0	0	0	0
9.283809054e-17	0	0	0	0	0	0	0	0	0	0
1.06393323e-16	0	0	0	0	0	0	0	0	0	0
1.190406015e-16	0	0	0	0	0	0	0	0	0	0
1.279555204e-16	0	0	0	0	0	0	0	0	0	0
1.302344926e-16	0	0	0	0	0	0	0	0	0	0
1.292065109e-16	0	0	0	0	0	0	0	0	0	0
1.249142746e-16	0	0	0	0	0	0	0	0	0	0
1.189231975e-16	0	0	0	0	0	0	0	0	0	0
1.131973931e-16	0	0	0	0	0	0	0	0	0	0
1.07593372e-16	0	0	0	0	0	0	0	0	0	0
1.080828601e-16	0	0	0	0	0	0	0	0	0	0
1.127970312e-16	0	0	0	0	0	0	0	0	0	0
1.206995282e-16	0	0	0	0	0	0	0	0	0	0
1.345311906e-16	0	0	0	0	0	0	0	0	0	0
1.423699556e-16	0	0	0	0	0	0	0	0	0	0
1.461745885e-16	0	0	0	0	0	0	0	0	0	0
1.424561233e-16	0	0	0	0	0	0	0	0	0	0
1.335771106e-16	0	0	0	0	0	0	0	0	0	0
1.204066383e-16	0	0	0	0	0	0	0	0	0	0
1.064820075e-16	0	0	0	0	0	0	0	0	0	0
9.378780352e-17	0	0	0	0	0	0	0	0	0	0
8.300985443e-17	0	0	0	0	0	0	0	0	0	0
7.486143376e-17	0	0	0	0	0	0	0	0	0	0
7.274706146e-17	0	0	0	0	0	0	0	0	0	0
7.589679723e-17	0	0	0	0	0	0	0	0	0	0
8.266239587e-17	0	0	0	0	0	0	0	0	0	0
9.236965044e-17	0	0	0	0	0	0	0	0	0	0
1.038135323e-16	0	0	0	0	0	0	0	0	0	0
1.117368212e-16	0	0	0	0	0	0	0	0	0	0
1.16744871e-16	0	0	0	0	0	0	0	0	0	0
1.171416002e-16	0	0	0	0	0	0	0	0	0	0
1.118677105e-16	0	0	0	0	0	0	0	0	0	0
1.07688851e-16	0	0	0	0	0	0	0	0	0	0
1.042516525e-16	0	0	0	0	0	0	0	0	0	0
1.013232028e-16	0	0	0	0	0	0	0	0	0	0
1.011518814e-16	0	0	0	0	0	0	0	0	0	0
1.060345543e-16	0	0	0	0	0	0	0	0	0	0
1.147568819e-16	0	0	0	0	0	0	0	0	0	0
1.271707211e-16	0	0	0	0	0	0	0	0	0	0
1.372937873e-16	0	0	0	0	0	0	0	0	0	0
1.471820393e-16	0	0	0	0	0	0	0	0	0	0
1.468979637e-16	0	0	0	0	0	0	0	0	0	0
1.425816951e-16	0	0	0	0	0	0	0	0	0	0
1.314883659e-16	0	0	0	0	0	0	0	0	0	0
1.179764789e-16	0	0	0	0	0	0	0	0	0	0
1.019156561e-16	0	0	0	0	0	0	0	0	0	0
8.935321821e-17	0	0	0	0	0	0	0	0	0	0
8.049750347e-17	0	0	0	0	0	0	0	0	0	0
7.437518517e-17	0	0	0	0	0	0	0	0	0	0
7.237750513e-17	0	0	0	0	0	0	0	0	0	0
7.549838737e-17	0	0	0	0	0	0	0	0	0	0
8.300416636e-17	0	0	0	0	0	0	0	0	0	0
9.031588732e-17	0	0	0	0	0	0	0	0	0	0
9.675048252e-17	0	0	0	0	0	0	0	0	0	0
1.00800492e-16	0	0	0	0	0	0	0	0	0	0
1.015281416e-16	0	0	0	0	0	0	0	0	0	0
1.010142448e-16	0	0	0	0	0	0	0	0	0	0
9.757304325e-17	0	0	0	0	0	0	0	0	0	0
9.15167564e-17	0	0	0	0	0	0	0	0	0	0
8.92130604e-17	0	0	0	0	0	0	0	0	0	0
9.06063117e-17	0	0	0	0	0	0	0	0	0	0
9.375630821e-17	0	0	0	0	0	0	0	0	0	0
1.006374727e-16	0	0	0	0	0	0	0	0	0	0
1.141578556e-16	0	0	0	0	0	0	0	0	0	0
1.255082746e-16	0	0	0	0	0	0	0	0	0	0
1.365991489e-16	0	0	0	0	0	0	0	0	0	0
1.401361166e-16	0	0	0	0	0	0	0	0	0	0
1.395466131e-16	0	0	0	0	0	0	0	0	0	0
1.316998391e-16	0	0	0	0	0	0	0	0	0	0
1.226682003e-16	0	0	0	0	0	0	0	0	0	0
1.093073971e-16	0	0	0	0	0	0	0	0	0	0
9.350654734e-17	0	0	0	0	0	0	0	0	0	0
8.227219081e-17	0	0	0	0	0	0	0	0	0	0
7.557360975e-17	0	0	0	0	0	0	0	0	0	0
7.073358438e-17	0	0	0	0	0	0	0	0	0	0
6.976828842e-17	0	0	0	0	0	0	0	0	0	0
7.260463283e-17	0	0	0	0	0	0	0	0	0	0
7.723619234e-17	0	0	0	0	0	0	0	0	0	0
8.363327486e-17	0	0	0	0	0	0	0	0	0	0
8.654110086e-17	0	0	0	0	0	0	0	0	0	0
8.684758827e-17	0	0	0	0	0	0	0	0	0	0
8.519888359e-17	0	0	0	0	0	0	0	0	0	0
8.412410331e-17	0	0	0	0	0	0	0	0	0	0
8.056811797e-17	0	0	0	0	0	0	0	0	0	0
7.769807615e-17	0	0	0	0	0	0	0	0	0	0
7.53993014e-17	0	0	0	0	0	0	0	0	0	0
7.755927055e-17	0	0	0	0	0	0	0	0	0	0
8.506623369e-17	0	0	0	0	0	0	0	0	0	0
9.361258687e-17	0	0	0	0	0	0	0	0	0	0
1.073069217e-16	0	0	0	0	0	0	0	0	0	0
1.166707731e-16	0	0	0	0	0	0	0	0	0	0
1.257620326e-16	0	0	0	0	0	0	0	0	0	0
1.266174553e-16	0	0	0	0	0	0	0	0	0	0
1.228773811e-16	0	0	0	0	0	0	0	0	0	0
1.145850278e-16	0	0	0	0	0	0	0	0	0	0
1.040489509e-16	0	0	0	0	0	0	0	0	0	0
9.4900737e-17	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0


==> NL-Optics-Semi-analytical-Pheno(1)/Exchange/NA=0.45_850_nm_8_nm_step_width.txt <==
0	0	0	0	0	0	0	0	0	0	0
2.827982488e-20	0	0	0	0	0	0	0	0	0	0
1.185665563e-19	0	0	0	0	0	0	0	0	0	0
2.817983201e-19	0	0	0	0	0	0	0	0	0	0
4.732924706e-19	0	0	0	0	0	0	0	0	0	0
6.332093337e-19	0	0	0	0	0	0	0	0	0	0
6.060690883e-19	0	0	0	0	0	0	0	0	0	0
3.769415975e-19	0	0	0	0	0	0	0	0	0	0
2.786307999e-20	0	0	0	0	0	0	0	0	0	0
1.53437302e-19	0	0	0	0	0	0	0	0	0	0
6.78069569e-19	0	0	0	0	0	0	0	0	0	0
1.715397797e-18	0	0	0	0	0	0	0	0	0	0
3.378324589e-18	0	0	0	0	0	0	0	0	0	0
6.840721421e-18	0	0	0	0	0	0	0	0	0	0
9.410517648e-18	0	0	0	0	0	0	0	0	0	0
1.179952156e-17	0	0	0	0	0	0	0	0	0	0
1.296986773e-17	0	0	0	0	0	0	0	0	0	0
8.939497279e-18	0	0	0	0	0	0	0	0	0	0
6.684712536e-18	0	0	0	0	0	0	0	0	0	0
4.709597017e-18	0	0	0	0	0	0	0	0	0	0
3.48656182e-18	0	0	0	0	0	0	0	0	0	0
2.953283578e-18	0	0	0	0	0	0	0	0	0	0
2.850548139e-18	0	0	0	0	0	0	0	0	0	0
3.413788748e-18	0	0	0	0	0	0	0	0	0	0
4.342453325e-18	0	0	0	0	0	0	0	0	0	0
5.703822004e-18	0	0	0	0	0	0	0	0	0	0
6.298261533e-18	0	0	0	0	0	0	0	0	0	0
7.362150581e-18	0	0	0	0	0	0	0	0	0	0
7.778148335e-18	0	0	0	0	0	0	0	0	0	0
7.432118775e-18	0	0	0	0	0	0	0	0	0	0
6.894530375e-18	0	0	0	0	0	0	0	0	0	0
6.698559879e-18	0	0	0	0	0	0	0	0	0	0
8.437410191e-18	0	0	0	0	0	0	0	0	0	0
1.144447177e-17	0	0	0	0	0	0	0	0	0	0
1.611730235e-17	0	0	0	0	0	0	0	0	0	0
2.581601595e-17	0	0	0	0	0	0	0	0	0	0
3.405422103e-17	0	0	0	0	0	0	0	0	0	0
4.262911091e-17	0	0	0	0	0	0	0	0	0	0
4.827786357e-17	0	0	0	0	0	0	0	0	0	0
4.698336901e-17	0	0	0	0	0	0	0	0	0	0
3.194477993e-17	0	0	0	0	0	0	0	0	0	0
2.339603785e-17	0	0	0	0	0	0	0	0	0	0
1.713692414e-17	0	0	0	0	0	0	0	0	0	0
1.348637092e-17	0	0	0	0	0	0	0	0	0	0
1.131326428e-17	0	0	0	0	0	0	0	0	0	0
1.172280284e-17	0	0	0	0	0	0	0	0	0	0
1.327543681e-17	0	0	0	0	0	0	0	0	0	0
1.602526607e-17	0	0	0	0	0	0	0	0	0	0
1.989031458e-17	0	0	0	0	0	0	0	0	0	0
2.177274198e-17	0	0	0	0	0	0	0	0	0	0
2.343310737e-17	0	0	0	0	0	0	0	0	0	0
2.284082192e-17	0	0	0	0	0	0	0	0	0	0
2.106098825e-17	0	0	0	0	0	0	0	0	0	0
1.87137353e-17	0	0	0	0	0	0	0	0	0	0
2.008706429e-17	0	0	0	0	0	0	0	0	0	0
2.368216995e-17	0	0	0	0	0	0	0	0	0	0
3.022263089e-17	0	0	0	0	0	0	0	0	0	0
4.069508606e-17	0	0	0	0	0	0	0	0	0	0
5.951353391e-17	0	0	0	0	0	0	0	0	0	0
7.73219744e-17	0	0	0	0	0	0	0	0	0	0
9.291567021e-17	0	0	0	0	0	0	0	0	0	0
9.717658571e-17	0	0	0	0	0	0	0	0	0	0
7.455286028e-17	0	0	0	0	0	0	0	0	0	0
5.685423026e-17	0	0	0	0	0	0	0	0	0	0
4.181763274e-17	0	0	0	0	0	0	0	0	0	0
3.187427505e-17	0	0	0	0	0	0	0	0	0	0
2.641423695e-17	0	0	0	0	0	0	0	0	0	0
2.380823658e-17	0	0	0	0	0	0	0	0	0	0
2.507771545e-17	0	0	0	0	0	0	0	0	0	0
2.849372688e-17	0	0	0	0	0	0	0	0	0	0
3.382477812e-17	0	0	0	0	0	0	0	0	0	0
3.804299579e-17	0	0	0	0	0	0	0	0	0	0
4.067722897e-17	0	0	0	0	0	0	0	0	0	0
3.941648634e-17	0	0	0	0	0	0	0	0	0	0
3.561855662e-17	0	0	0	0	0	0	0	0	0	0
3.206852942e-17	0	0	0	0	0	0	0	0	0	0
2.963827743e-17	0	0	0	0	0	0	0	0	0	0
3.210033318e-17	0	0	0	0	0	0	0	0	0	0
3.825491019e-17	0	0	0	0	0	0	0	0	0	0
4.937090293e-17	0	0	0	0	0	0	0	0	0	0
7.100446826e-17	0	0	0	0	0	0	0	0	0	0
9.498014574e-17	0	0	0	0	0	0	0	0	0	0
1.20733509e-16	0	0	0	0	0	0	0	0	0	0
1.363546525e-16	0	0	0	0	0	0	0	0	0	0
1.310698081e-16	0	0	0	0	0	0	0	0	0	0
9.49462111e-17	0	0	0	0	0	0	0	0	0	0
7.216559096e-17	0	0	0	0	0	0	0	0	0	0
5.50989411e-17	0	0	0	0	0	0	0	0	0	0
4.451454969e-17	0	0	0	0	0	0	0	0	0	0
3.807201894e-17	0	0	0	0	0	0	0	0	0	0
3.821252854e-17	0	0	0	0	0	0	0	0	0	0
4.14857967e-17	0	0	0	0	0	0	0	0	0	0
4.741653623e-17	0	0	0	0	0	0	0	0	0	0
5.448252488e-17	0	0	0	0	0	0	0	0	0	0
5.68127889e-17	0	0	0	0	0	0	0	0	0	0
5.443753952e-17	0	0	0	0	0	0	0	0	0	0
4.809278987e-17	0	0	0	0	0	0	0	0	0	0
4.159036592e-17	0	0	0	0	0	0	0	0	0	0
3.577687733e-17	0	0	0	0	0	0	0	0	0	0
3.589888489e-17	0	0	0	0	0	0	0	0	0	0
3.990272102e-17	0	0	0	0	0	0	0	0	0	0
4.881532063e-17	0	0	0	0	0	0	0	0	0	0
6.439325367e-17	0	0	0	0	0	0	0	0	0	0
9.122703818e-17	0	0	0	0	0	0	0	0	0	0
1.199425729e-16	0	0	0	0	0	0	0	0	0	0
1.440468219e-16	0	0	0	0	0	0	0	0	0	0
1.496630234e-16	0	0	0	0	0	0	0	0	0	0
1.193857715e-16	0	0	0	0	0	0	0	0	0	0
9.586411537e-17	0	0	0	0	0	0	0	0	0	0
7.553599605e-17	0	0	0	0	0	0	0	0	0	0
6.152722871e-17	0	0	0	0	0	0	0	0	0	0
5.365539167e-17	0	0	0	0	0	0	0	0	0	0
5.108739575e-17	0	0	0	0	0	0	0	0	0	0
5.408779882e-17	0	0	0	0	0	0	0	0	0	0
6.032061589e-17	0	0	0	0	0	0	0	0	0	0
6.800968038e-17	0	0	0	0	0	0	0	0	0	0
7.232991522e-17	0	0	0	0	0	0	0	0	0	0
6.861226043e-17	0	0	0	0	0	0	0	0	0	0
5.939504674e-17	0	0	0	0	0	0	0	0	0	0
4.946559534e-17	0	0	0	0	0	0	0	0	0	0
4.220786775e-17	0	0	0	0	0	0	0	0	0	0
3.733937138e-17	0	0	0	0	0	0	0	0	0	0
3.852994076e-17	0	0	0	0	0	0	0	0	0	0
4.414963467e-17	0	0	0	0	0	0	0	0	0	0
5.543241232e-17	0	0	0	0	0	0	0	0	0	0
7.685503618e-17	0	0	0	0	0	0	0	0	0	0
1.015853206e-16	0	0	0	0	0	0	0	0	0	0
1.262330234e-16	0	0	0	0	0	0	0	0	0	0
1.388558641e-16	0	0	0	0	0	0	0	0	0	0
1.30078364e-16	0	0	0	0	0	0	0	0	0	0
1.030283676e-16	0	0	0	0	0	0	0	0	0	0
8.513318888e-17	0	0	0	0	0	0	0	0	0	0
7.171354633e-17	0	0	0	0	0	0	0	0	0	0
6.375102411e-17	0	0	0	0	0	0	0	0	0	0
6.18513715e-17	0	0	0	0	0	0	0	0	0	0
6.559185669e-17	0	0	0	0	0	0	0	0	0	0
7.29023581e-17	0	0	0	0	0	0	0	0	0	0
8.184893233e-17	0	0	0	0	0	0	0	0	0	0
8.696358753e-17	0	0	0	0	0	0	0	0	0	0
8.472877309e-17	0	0	0	0	0	0	0	0	0	0
7.235374918e-17	0	0	0	0	0	0	0	0	0	0
5.838220776e-17	0	0	0	0	0	0	0	0	0	0
4.739226795e-17	0	0	0	0	0	0	0	0	0	0
3.909229741e-17	0	0	0	0	0	0	0	0	0	0
3.735834383e-17	0	0	0	0	0	0	0	0	0	0
3.977064311e-17	0	0	0	0	0	0	0	0	0	0
4.687004883e-17	0	0	0	0	0	0	0	0	0	0
5.927745659e-17	0	0	0	0	0	0	0	0	0	0
8.109552175e-17	0	0	0	0	0	0	0	0	0	0
1.014464555e-16	0	0	0	0	0	0	0	0	0	0
1.150208022e-16	0	0	0	0	0	0	0	0	0	0
1.155139846e-16	0	0	0	0	0	0	0	0	0	0
9.59268041e-17	0	0	0	0	0	0	0	0	0	0
8.284247063e-17	0	0	0	0	0	0	0	0	0	0
7.268559442e-17	0	0	0	0	0	0	0	0	0	0
6.699977603e-17	0	0	0	0	0	0	0	0	0	0
6.587138606e-17	0	0	0	0	0	0	0	0	0	0
7.446834596e-17	0	0	0	0	0	0	0	0	0	0
8.454339259e-17	0	0	0	0	0	0	0	0	0	0
9.653988438e-17	0	0	0	0	0	0	0	0	0	0
1.052402734e-16	0	0	0	0	0	0	0	0	0	0
1.056660718e-16	0	0	0	0	0	0	0	0	0	0
9.017151842e-17	0	0	0	0	0	0	0	0	0	0
7.130787485e-17	0	0	0	0	0	0	0	0	0	0
5.554749778e-17	0	0	0	0	0	0	0	0	0	0
4.508670456e-17	0	0	0	0	0	0	0	0	0	0
3.825380819e-17	0	0	0	0	0	0	0	0	0	0
3.769851045e-17	0	0	0	0	0	0	0	0	0	0
4.134848301e-17	0	0	0	0	0	0	0	0	0	0
4.966961138e-17	0	0	0	0	0	0	0	0	0	0
6.567101364e-17	0	0	0	0	0	0	0	0	0	0
8.09999301e-17	0	0	0	0	0	0	0	0	0	0
9.249579501e-17	0	0	0	0	0	0	0	0	0	0
9.486007135e-17	0	0	0	0	0	0	0	0	0	0
8.930989651e-17	0	0	0	0	0	0	0	0	0	0
7.398094557e-17	0	0	0	0	0	0	0	0	0	0
6.67878405e-17	0	0	0	0	0	0	0	0	0	0
6.352743402e-17	0	0	0	0	0	0	0	0	0	0
6.484703975e-17	0	0	0	0	0	0	0	0	0	0
7.734340162e-17	0	0	0	0	0	0	0	0	0	0
9.122545667e-17	0	0	0	0	0	0	0	0	0	0
1.081350076e-16	0	0	0	0	0	0	0	0	0	0
1.22229952e-16	0	0	0	0	0	0	0	0	0	0
1.270695137e-16	0	0	0	0	0	0	0	0	0	0
1.132161703e-16	0	0	0	0	0	0	0	0	0	0
8.945202536e-17	0	0	0	0	0	0	0	0	0	0
6.793858146e-17	0	0	0	0	0	0	0	0	0	0
5.254538778e-17	0	0	0	0	0	0	0	0	0	0
4.163099259e-17	0	0	0	0	0	0	0	0	0	0
3.801848667e-17	0	0	0	0	0	0	0	0	0	0
3.866640813e-17	0	0	0	0	0	0	0	0	0	0
4.341130909e-17	0	0	0	0	0	0	0	0	0	0
5.332913619e-17	0	0	0	0	0	0	0	0	0	0
6.64159172e-17	0	0	0	0	0	0	0	0	0	0
7.519554329e-17	0	0	0	0	0	0	0	0	0	0
7.739193892e-17	0	0	0	0	0	0	0	0	0	0
7.323487781e-17	0	0	0	0	0	0	0	0	0	0
6.312718683e-17	0	0	0	0	0	0	0	0	0	0
5.73248392e-17	0	0	0	0	0	0	0	0	0	0
5.504429676e-17	0	0	0	0	0	0	0	0	0	0
5.710240078e-17	0	0	0	0	0	0	0	0	0	0
6.621565718e-17	0	0	0	0	0	0	0	0	0	0
8.663066613e-17	0	0	0	0	0	0	0	0	0	0
1.075254123e-16	0	0	0	0	0	0	0	0	0	0
1.280448615e-16	0	0	0	0	0	0	0	0	0	0
1.378556947e-16	0	0	0	0	0	0	0	0	0	0
1.337247045e-16	0	0	0	0	0	0	0	0	0	0
1.083609231e-16	0	0	0	0	0	0	0	0	0	0
8.219702628e-17	0	0	0	0	0	0	0	0	0	0
6.182679561e-17	0	0	0	0	0	0	0	0	0	0
4.973575147e-17	0	0	0	0	0	0	0	0	0	0
3.930936654e-17	0	0	0	0	0	0	0	0	0	0
3.708835903e-17	0	0	0	0	0	0	0	0	0	0
3.877487221e-17	0	0	0	0	0	0	0	0	0	0
4.392925638e-17	0	0	0	0	0	0	0	0	0	0
5.477869676e-17	0	0	0	0	0	0	0	0	0	0
6.096895298e-17	0	0	0	0	0	0	0	0	0	0
6.233981068e-17	0	0	0	0	0	0	0	0	0	0
5.870667168e-17	0	0	0	0	0	0	0	0	0	0
5.463149689e-17	0	0	0	0	0	0	0	0	0	0
4.6049333e-17	0	0	0	0	0	0	0	0	0	0
4.345730785e-17	0	0	0	0	0	0	0	0	0	0
4.452167856e-17	0	0	0	0	0	0	0	0	0	0
5.000494715e-17	0	0	0	0	0	0	0	0	0	0
6.900321283e-17	0	0	0	0	0	0	0	0	0	0
8.892949767e-17	0	0	0	0	0	0	0	0	0	0
1.117368806e-16	0	0	0	0	0	0	0	0	0	0
1.282916664e-16	0	0	0	0	0	0	0	0	0	0
1.342375058e-16	0	0	0	0	0	0	0	0	0	0
1.153875926e-16	0	0	0	0	0	0	0	0	0	0
8.987672442e-17	0	0	0	0	0	0	0	0	0	0
6.746295814e-17	0	0	0	0	0	0	0	0	0	0
5.123184607e-17	0	0	0	0	0	0	0	0	0	0
3.873409136e-17	0	0	0	0	0	0	0	0	0	0
3.403208888e-17	0	0	0	0	0	0	0	0	0	0
3.308375901e-17	0	0	0	0	0	0	0	0	0	0
3.516491408e-17	0	0	0	0	0	0	0	0	0	0
4.130949146e-17	0	0	0	0	0	0	0	0	0	0
4.664823531e-17	0	0	0	0	0	0	0	0	0	0
4.722734276e-17	0	0	0	0	0	0	0	0	0	0
4.404877498e-17	0	0	0	0	0	0	0	0	0	0
3.903030384e-17	0	0	0	0	0	0	0	0	0	0
3.377130614e-17	0	0	0	0	0	0	0	0	0	0
3.06238121e-17	0	0	0	0	0	0	0	0	0	0
3.010740787e-17	0	0	0	0	0	0	0	0	0	0
3.269395352e-17	0	0	0	0	0	0	0	0	0	0
4.156041518e-17	0	0	0	0	0	0	0	0	0	0
5.843410871e-17	0	0	0	0	0	0	0	0	0	0
7.645377007e-17	0	0	0	0	0	0	0	0	0	0
9.321499052e-17	0	0	0	0	0	0	0	0	0	0
1.004967087e-16	0	0	0	0	0	0	0	0	0	0
9.802775814e-17	0	0	0	0	0	0	0	0	0	0
8.006490404e-17	0	0	0	0	0	0	0	0	0	0
6.143636132e-17	0	0	0	0	0	0	0	0	0	0
4.632049127e-17	0	0	0	0	0	0	0	0	0	0
3.768024926e-17	0	0	0	0	0	0	0	0	0	0
2.695394444e-17	0	0	0	0	0	0	0	0	0	0
2.427226055e-17	0	0	0	0	0	0	0	0	0	0
2.404501735e-17	0	0	0	0	0	0	0	0	0	0
2.547691427e-17	0	0	0	0	0	0	0	0	0	0
3.056086124e-17	0	0	0	0	0	0	0	0	0	0
3.074971546e-17	0	0	0	0	0	0	0	0	0	0
2.848947741e-17	0	0	0	0	0	0	0	0	0	0
2.483081586e-17	0	0	0	0	0	0	0	0	0	0
2.272360831e-17	0	0	0	0	0	0	0	0	0	0
1.828571223e-17	0	0	0	0	0	0	0	0	0	0
1.681532231e-17	0	0	0	0	0	0	0	0	0	0
1.707615073e-17	0	0	0	0	0	0	0	0	0	0
1.939750033e-17	0	0	0	0	0	0	0	0	0	0
2.882476729e-17	0	0	0	0	0	0	0	0	0	0
3.847388621e-17	0	0	0	0	0	0	0	0	0	0
4.911263059e-17	0	0	0	0	0	0	0	0	0	0
5.635970231e-17	0	0	0	0	0	0	0	0	0	0
6.109620305e-17	0	0	0	0	0	0	0	0	0	0
5.206160509e-17	0	0	0	0	0	0	0	0	0	0
4.12667744e-17	0	0	0	0	0	0	0	0	0	0
3.126089157e-17	0	0	0	0	0	0	0	0	0	0
2.338329271e-17	0	0	0	0	0	0	0	0	0	0
1.561680132e-17	0	0	0	0	0	0	0	0	0	0
1.268931994e-17	0	0	0	0	0	0	0	0	0	0
1.136498685e-17	0	0	0	0	0	0	0	0	0	0
1.118934204e-17	0	0	0	0	0	0	0	0	0	0
1.312354715e-17	0	0	0	0	0	0	0	0	0	0
1.418563424e-17	0	0	0	0	0	0	0	0	0	0
1.324780903e-17	0	0	0	0	0	0	0	0	0	0
1.147862388e-17	0	0	0	0	0	0	0	0	0	0
9.537727637e-18	0	0	0	0	0	0	0	0	0	0
8.028485837e-18	0	0	0	0	0	0	0	0	0	0
6.698592693e-18	0	0	0	0	0	0	0	0	0	0
6.071200444e-18	0	0	0	0	0	0	0	0	0	0
6.18244067e-18	0	0	0	0	0	0	0	0	0	0
8.282755952e-18	0	0	0	0	0	0	0	0	0	0
1.201329989e-17	0	0	0	0	0	0	0	0	0	0
1.588124386e-17	0	0	0	0	0	0	0	0	0	0
1.924329142e-17	0	0	0	0	0	0	0	0	0	0
2.060481333e-17	0	0	0	0	0	0	0	0	0	0
2.080591222e-17	0	0	0	0	0	0	0	0	0	0
1.681739924e-17	0	0	0	0	0	0	0	0	0	0
1.259003112e-17	0	0	0	0	0	0	0	0	0	0
8.923803589e-18	0	0	0	0	0	0	0	0	0	0
7.055343336e-18	0	0	0	0	0	0	0	0	0	0
3.034776932e-18	0	0	0	0	0	0	0	0	0	0
2.075726953e-18	0	0	0	0	0	0	0	0	0	0
1.637299493e-18	0	0	0	0	0	0	0	0	0	0
2.031797089e-18	0	0	0	0	0	0	0	0	0	0
2.469219772e-18	0	0	0	0	0	0	0	0	0	0
2.41489847e-18	0	0	0	0	0	0	0	0	0	0
2.130137414e-18	0	0	0	0	0	0	0	0	0	0
1.729086115e-18	0	0	0	0	0	0	0	0	0	0
1.745956193e-18	0	0	0	0	0	0	0	0	0	0
1.073282365e-18	0	0	0	0	0	0	0	0	0	0
7.563695688e-19	0	0	0	0	0	0	0	0	0	0
5.702376824e-19	0	0	0	0	0	0	0	0	0	0
7.273263598e-19	0	0	0	0	0	0	0	0	0	0
1.072343897e-18	0	0	0	0	0	0	0	0	0	0
1.544454546e-18	0	0	0	0	0	0	0	0	0	0
2.033217767e-18	0	0	0	0	0	0	0	0	0	0
2.307069001e-18	0	0	0	0	0	0	0	0	0	0
2.986354246e-18	0	0	0	0	0	0	0	0	0	0
2.207256901e-18	0	0	0	0	0	0	0	0	0	0
1.644654161e-18	0	0	0	0	0	0	0	0	0	0
1.339075991e-18	0	0	0	0	0	0	0	0	0	0
1.434684668e-18	0	0	0	0	0	0	0	0	0	0
2.348861032e-18	0	0	0	0	0	0	0	0	0	0
3.378143354e-18	0	0	0	0	0	0	0	0	0	0
4.508855514e-18	0	0	0	0	0	0	0	0	0	0
5.262183429e-18	0	0	0	0	0	0	0	0	0	0
4.214407185e-18	0	0	0	0	0	0	0	0	0	0
3.003734126e-18	0	0	0	0	0	0	0	0	0	0
2.171755644e-18	0	0	0	0	0	0	0	0	0	0
1.551342552e-18	0	0	0	0	0	0	0	0	0	0
9.006141521e-19	0	0	0	0	0	0	0	0	0	0
8.756930813e-19	0	0	0	0	0	0	0	0	0	0
1.340970588e-18	0	0	0	0	0	0	0	0	0	0
1.779157953e-18	0	0	0	0	0	0	0	0	0	0
2.405384873e-18	0	0	0	0	0	0	0	0	0	0
2.557274302e-18	0	0	0	0	0	0	0	0	0	0
3.030450622e-18	0	0	0	0	0	0	0	0	0	0
3.255463047e-18	0	0	0	0	0	0	0	0	0	0
3.186579888e-18	0	0	0	0	0	0	0	0	0	0
2.257582254e-18	0	0	0	0	0	0	0	0	0	0
2.211260976e-18	0	0	0	0	0	0	0	0	0	0
3.37574872e-18	0	0	0	0	0	0	0	0	0	0
4.887330459e-18	0	0	0	0	0	0	0	0	0	0
7.315068091e-18	0	0	0	0	0	0	0	0	0	0
9.587342798e-18	0	0	0	0	0	0	0	0	0	0
1.739910144e-17	0	0	0	0	0	0	0	0	0	0
2.257125041e-17	0	0	0	0	0	0	0	0	0	0
2.681317401e-17	0	0	0	0	0	0	0	0	0	0
2.539007245e-17	0	0	0	0	0	0	0	0	0	0
2.338962335e-17	0	0	0	0	0	0	0	0	0	0
1.735962905e-17	0	0	0	0	0	0	0	0	0	0
1.336659474e-17	0	0	0	0	0	0	0	0	0	0
1.041083133e-17	0	0	0	0	0	0	0	0	0	0
7.669211044e-18	0	0	0	0	0	0	0	0	0	0
7.844854557e-18	0	0	0	0	0	0	0	0	0	0
8.641533229e-18	0	0	0	0	0	0	0	0	0	0
1.024494126e-17	0	0	0	0	0	0	0	0	0	0
1.133516409e-17	0	0	0	0	0	0	0	0	0	0
1.37367772e-17	0	0	0	0	0	0	0	0	0	0
1.521238515e-17	0	0	0	0	0	0	0	0	0	0
1.565093299e-17	0	0	0	0	0	0	0	0	0	0
1.518781978e-17	0	0	0	0	0	0	0	0	0	0
1.287200985e-17	0	0	0	0	0	0	0	0	0	0
1.367302487e-17	0	0	0	0	0	0	0	0	0	0
1.556442582e-17	0	0	0	0	0	0	0	0	0	0
1.922617047e-17	0	0	0	0	0	0	0	0	0	0
2.329570398e-17	0	0	0	0	0	0	0	0	0	0
3.164836105e-17	0	0	0	0	0	0	0	0	0	0
4.754395452e-17	0	0	0	0	0	0	0	0	0	0
5.811789649e-17	0	0	0	0	0	0	0	0	0	0
6.432668677e-17	0	0	0	0	0	0	0	0	0	0
5.888622485e-17	0	0	0	0	0	0	0	0	0	0
4.793195461e-17	0	0	0	0	0	0	0	0	0	0
3.850599017e-17	0	0	0	0	0	0	0	0	0	0
3.021433593e-17	0	0	0	0	0	0	0	0	0	0
2.250705086e-17	0	0	0	0	0	0	0	0	0	0
1.958075039e-17	0	0	0	0	0	0	0	0	0	0
2.00245966e-17	0	0	0	0	0	0	0	0	0	0
2.188205458e-17	0	0	0	0	0	0	0	0	0	0
2.534095063e-17	0	0	0	0	0	0	0	0	0	0
2.772025913e-17	0	0	0	0	0	0	0	0	0	0
3.111216139e-17	0	0	0	0	0	0	0	0	0	0
3.203615867e-17	0	0	0	0	0	0	0	0	0	0
3.104672116e-17	0	0	0	0	0	0	0	0	0	0
2.708917151e-17	0	0	0	0	0	0	0	0	0	0
2.555952168e-17	0	0	0	0	0	0	0	0	0	0
2.684505141e-17	0	0	0	0	0	0	0	0	0	0
3.023342418e-17	0	0	0	0	0	0	0	0	0	0
3.698565518e-17	0	0	0	0	0	0	0	0	0	0
4.544424398e-17	0	0	0	0	0	0	0	0	0	0
6.604870337e-17	0	0	0	0	0	0	0	0	0	0
8.298766237e-17	0	0	0	0	0	0	0	0	0	0
9.622650739e-17	0	0	0	0	0	0	0	0	0	0
9.505091213e-17	0	0	0	0	0	0	0	0	0	0
8.851676309e-17	0	0	0	0	0	0	0	0	0	0
7.02783904e-17	0	0	0	0	0	0	0	0	0	0
5.683643808e-17	0	0	0	0	0	0	0	0	0	0
4.59541558e-17	0	0	0	0	0	0	0	0	0	0
3.661865524e-17	0	0	0	0	0	0	0	0	0	0
3.442621993e-17	0	0	0	0	0	0	0	0	0	0
3.557517307e-17	0	0	0	0	0	0	0	0	0	0
3.92749792e-17	0	0	0	0	0	0	0	0	0	0
4.241300266e-17	0	0	0	0	0	0	0	0	0	0
4.663877683e-17	0	0	0	0	0	0	0	0	0	0
4.815344441e-17	0	0	0	0	0	0	0	0	0	0
4.613189732e-17	0	0	0	0	0	0	0	0	0	0
4.245168143e-17	0	0	0	0	0	0	0	0	0	0
3.682600518e-17	0	0	0	0	0	0	0	0	0	0
3.526703664e-17	0	0	0	0	0	0	0	0	0	0
3.694225109e-17	0	0	0	0	0	0	0	0	0	0
4.243218399e-17	0	0	0	0	0	0	0	0	0	0
5.073754303e-17	0	0	0	0	0	0	0	0	0	0
6.624587753e-17	0	0	0	0	0	0	0	0	0	0
9.11326691e-17	0	0	0	0	0	0	0	0	0	0
1.095765509e-16	0	0	0	0	0	0	0	0	0	0
1.197258367e-16	0	0	0	0	0	0	0	0	0	0
1.131874475e-16	0	0	0	0	0	0	0	0	0	0
9.548939268e-17	0	0	0	0	0	0	0	0	0	0
8.060011613e-17	0	0	0	0	0	0	0	0	0	0
6.689668585e-17	0	0	0	0	0	0	0	0	0	0
5.43648001e-17	0	0	0	0	0	0	0	0	0	0
4.885413454e-17	0	0	0	0	0	0	0	0	0	0
4.946088564e-17	0	0	0	0	0	0	0	0	0	0
5.29926724e-17	0	0	0	0	0	0	0	0	0	0
5.85167036e-17	0	0	0	0	0	0	0	0	0	0
6.128654248e-17	0	0	0	0	0	0	0	0	0	0
6.313051183e-17	0	0	0	0	0	0	0	0	0	0
5.963718326e-17	0	0	0	0	0	0	0	0	0	0
5.378710012e-17	0	0	0	0	0	0	0	0	0	0
4.598531451e-17	0	0	0	0	0	0	0	0	0	0
4.142260098e-17	0	0	0	0	0	0	0	0	0	0
4.010108132e-17	0	0	0	0	0	0	0	0	0	0
4.303922679e-17	0	0	0	0	0	0	0	0	0	0
5.081380857e-17	0	0	0	0	0	0	0	0	0	0
6.244526602e-17	0	0	0	0	0	0	0	0	0	0
8.474897866e-17	0	0	0	0	0	0	0	0	0	0
1.040399418e-16	0	0	0	0	0	0	0	0	0	0
1.178403867e-16	0	0	0	0	0	0	0	0	0	0
1.179207705e-16	0	0	0	0	0	0	0	0	0	0
1.114405146e-16	0	0	0	0	0	0	0	0	0	0
9.252913553e-17	0	0	0	0	0	0	0	0	0	0
7.969152988e-17	0	0	0	0	0	0	0	0	0	0
6.935923998e-17	0	0	0	0	0	0	0	0	0	0
6.111396426e-17	0	0	0	0	0	0	0	0	0	0
6.121078697e-17	0	0	0	0	0	0	0	0	0	0
6.514684558e-17	0	0	0	0	0	0	0	0	0	0
7.13996356e-17	0	0	0	0	0	0	0	0	0	0
7.558201812e-17	0	0	0	0	0	0	0	0	0	0
7.671476483e-17	0	0	0	0	0	0	0	0	0	0
7.298865012e-17	0	0	0	0	0	0	0	0	0	0
6.47388069e-17	0	0	0	0	0	0	0	0	0	0
5.585626327e-17	0	0	0	0	0	0	0	0	0	0
4.724657343e-17	0	0	0	0	0	0	0	0	0	0
4.219870242e-17	0	0	0	0	0	0	0	0	0	0
4.212371948e-17	0	0	0	0	0	0	0	0	0	0
4.652313221e-17	0	0	0	0	0	0	0	0	0	0
5.520657408e-17	0	0	0	0	0	0	0	0	0	0
6.955186303e-17	0	0	0	0	0	0	0	0	0	0
8.914848439e-17	0	0	0	0	0	0	0	0	0	0
1.029240208e-16	0	0	0	0	0	0	0	0	0	0
1.094798864e-16	0	0	0	0	0	0	0	0	0	0
1.054587218e-16	0	0	0	0	0	0	0	0	0	0
9.149738729e-17	0	0	0	0	0	0	0	0	0	0
8.170607199e-17	0	0	0	0	0	0	0	0	0	0
7.339839472e-17	0	0	0	0	0	0	0	0	0	0
6.736625141e-17	0	0	0	0	0	0	0	0	0	0
6.657246966e-17	0	0	0	0	0	0	0	0	0	0
7.391591256e-17	0	0	0	0	0	0	0	0	0	0
8.200726455e-17	0	0	0	0	0	0	0	0	0	0
8.940976409e-17	0	0	0	0	0	0	0	0	0	0
9.143290427e-17	0	0	0	0	0	0	0	0	0	0
8.783728029e-17	0	0	0	0	0	0	0	0	0	0
7.740150489e-17	0	0	0	0	0	0	0	0	0	0
6.557346727e-17	0	0	0	0	0	0	0	0	0	0
5.458892535e-17	0	0	0	0	0	0	0	0	0	0
4.679229825e-17	0	0	0	0	0	0	0	0	0	0
4.230774891e-17	0	0	0	0	0	0	0	0	0	0
4.337007886e-17	0	0	0	0	0	0	0	0	0	0
4.907092773e-17	0	0	0	0	0	0	0	0	0	0
5.907894245e-17	0	0	0	0	0	0	0	0	0	0
7.400483095e-17	0	0	0	0	0	0	0	0	0	0
8.552432123e-17	0	0	0	0	0	0	0	0	0	0
9.223038223e-17	0	0	0	0	0	0	0	0	0	0
9.232923275e-17	0	0	0	0	0	0	0	0	0	0
8.760675509e-17	0	0	0	0	0	0	0	0	0	0
7.597149231e-17	0	0	0	0	0	0	0	0	0	0
7.009645744e-17	0	0	0	0	0	0	0	0	0	0
6.716617792e-17	0	0	0	0	0	0	0	0	0	0
6.787801721e-17	0	0	0	0	0	0	0	0	0	0
7.714345216e-17	0	0	0	0	0	0	0	0	0	0
8.769907137e-17	0	0	0	0	0	0	0	0	0	0
9.809938004e-17	0	0	0	0	0	0	0	0	0	0
1.046139475e-16	0	0	0	0	0	0	0	0	0	0
1.01670531e-16	0	0	0	0	0	0	0	0	0	0
9.180342819e-17	0	0	0	0	0	0	0	0	0	0
7.762622388e-17	0	0	0	0	0	0	0	0	0	0
6.460045307e-17	0	0	0	0	0	0	0	0	0	0
5.332073859e-17	0	0	0	0	0	0	0	0	0	0
4.464039226e-17	0	0	0	0	0	0	0	0	0	0
4.246288963e-17	0	0	0	0	0	0	0	0	0	0
4.464893784e-17	0	0	0	0	0	0	0	0	0	0
5.159449215e-17	0	0	0	0	0	0	0	0	0	0
6.05976124e-17	0	0	0	0	0	0	0	0	0	0
7.087608477e-17	0	0	0	0	0	0	0	0	0	0
7.634314856e-17	0	0	0	0	0	0	0	0	0	0
7.840144212e-17	0	0	0	0	0	0	0	0	0	0
7.527599798e-17	0	0	0	0	0	0	0	0	0	0
6.6708911e-17	0	0	0	0	0	0	0	0	0	0
6.239515919e-17	0	0	0	0	0	0	0	0	0	0
6.048558447e-17	0	0	0	0	0	0	0	0	0	0
6.328436802e-17	0	0	0	0	0	0	0	0	0	0
6.938076528e-17	0	0	0	0	0	0	0	0	0	0
8.524176865e-17	0	0	0	0	0	0	0	0	0	0
9.832462972e-17	0	0	0	0	0	0	0	0	0	0
1.101785191e-16	0	0	0	0	0	0	0	0	0	0
1.107417962e-16	0	0	0	0	0	0	0	0	0	0
1.032573671e-16	0	0	0	0	0	0	0	0	0	0
8.884685076e-17	0	0	0	0	0	0	0	0	0	0
7.343326758e-17	0	0	0	0	0	0	0	0	0	0
6.110878861e-17	0	0	0	0	0	0	0	0	0	0
5.066632515e-17	0	0	0	0	0	0	0	0	0	0
4.293622773e-17	0	0	0	0	0	0	0	0	0	0
4.19049875e-17	0	0	0	0	0	0	0	0	0	0
4.606840794e-17	0	0	0	0	0	0	0	0	0	0
5.156420325e-17	0	0	0	0	0	0	0	0	0	0
5.884626491e-17	0	0	0	0	0	0	0	0	0	0
6.269803419e-17	0	0	0	0	0	0	0	0	0	0
6.336709571e-17	0	0	0	0	0	0	0	0	0	0
6.273606035e-17	0	0	0	0	0	0	0	0	0	0
5.871265321e-17	0	0	0	0	0	0	0	0	0	0
5.226860142e-17	0	0	0	0	0	0	0	0	0	0
5.047113775e-17	0	0	0	0	0	0	0	0	0	0
5.355605875e-17	0	0	0	0	0	0	0	0	0	0
5.888103724e-17	0	0	0	0	0	0	0	0	0	0
7.314210835e-17	0	0	0	0	0	0	0	0	0	0
8.669246714e-17	0	0	0	0	0	0	0	0	0	0
9.806039638e-17	0	0	0	0	0	0	0	0	0	0
1.065814e-16	0	0	0	0	0	0	0	0	0	0
1.030499638e-16	0	0	0	0	0	0	0	0	0	0
9.190313863e-17	0	0	0	0	0	0	0	0	0	0
7.753398257e-17	0	0	0	0	0	0	0	0	0	0
6.571678591e-17	0	0	0	0	0	0	0	0	0	0
5.348714384e-17	0	0	0	0	0	0	0	0	0	0
4.230608066e-17	0	0	0	0	0	0	0	0	0	0
3.854067533e-17	0	0	0	0	0	0	0	0	0	0
3.834115914e-17	0	0	0	0	0	0	0	0	0	0
4.254842387e-17	0	0	0	0	0	0	0	0	0	0
4.598975419e-17	0	0	0	0	0	0	0	0	0	0
4.939517823e-17	0	0	0	0	0	0	0	0	0	0
4.951799939e-17	0	0	0	0	0	0	0	0	0	0
4.958758667e-17	0	0	0	0	0	0	0	0	0	0
4.605891926e-17	0	0	0	0	0	0	0	0	0	0
4.055696206e-17	0	0	0	0	0	0	0	0	0	0
3.830124742e-17	0	0	0	0	0	0	0	0	0	0
3.835825365e-17	0	0	0	0	0	0	0	0	0	0
4.352712762e-17	0	0	0	0	0	0	0	0	0	0
5.041755851e-17	0	0	0	0	0	0	0	0	0	0
6.45799014e-17	0	0	0	0	0	0	0	0	0	0
7.53486412e-17	0	0	0	0	0	0	0	0	0	0
8.627238374e-17	0	0	0	0	0	0	0	0	0	0
8.678295452e-17	0	0	0	0	0	0	0	0	0	0
8.051495544e-17	0	0	0	0	0	0	0	0	0	0
6.998097572e-17	0	0	0	0	0	0	0	0	0	0
5.837852055e-17	0	0	0	0	0	0	0	0	0	0
4.98890676e-17	0	0	0	0	0	0	0	0	0	0
4.083683257e-17	0	0	0	0	0	0	0	0	0	0
3.212300025e-17	0	0	0	0	0	0	0	0	0	0
2.97243074e-17	0	0	0	0	0	0	0	0	0	0
3.158413232e-17	0	0	0	0	0	0	0	0	0	0
3.279310652e-17	0	0	0	0	0	0	0	0	0	0
3.471606272e-17	0	0	0	0	0	0	0	0	0	0
3.458753695e-17	0	0	0	0	0	0	0	0	0	0
3.303590917e-17	0	0	0	0	0	0	0	0	0	0
3.232996661e-17	0	0	0	0	0	0	0	0	0	0
2.931632536e-17	0	0	0	0	0	0	0	0	0	0
2.546350854e-17	0	0	0	0	0	0	0	0	0	0
2.434236063e-17	0	0	0	0	0	0	0	0	0	0
2.691585206e-17	0	0	0	0	0	0	0	0	0	0
3.024821573e-17	0	0	0	0	0	0	0	0	0	0
3.841186197e-17	0	0	0	0	0	0	0	0	0	0
4.590922168e-17	0	0	0	0	0	0	0	0	0	0
5.184697399e-17	0	0	0	0	0	0	0	0	0	0
5.802010451e-17	0	0	0	0	0	0	0	0	0	0
5.656623617e-17	0	0	0	0	0	0	0	0	0	0
5.029640575e-17	0	0	0	0	0	0	0	0	0	0
4.294192168e-17	0	0	0	0	0	0	0	0	0	0
3.773050616e-17	0	0	0	0	0	0	0	0	0	0
3.050309512e-17	0	0	0	0	0	0	0	0	0	0
2.20119401e-17	0	0	0	0	0	0	0	0	0	0
1.879461527e-17	0	0	0	0	0	0	0	0	0	0
1.724712796e-17	0	0	0	0	0	0	0	0	0	0
1.852583035e-17	0	0	0	0	0	0	0	0	0	0
1.862571521e-17	0	0	0	0	0	0	0	0	0	0
1.903872769e-17	0	0	0	0	0	0	0	0	0	0
1.82272886e-17	0	0	0	0	0	0	0	0	0	0
1.835891408e-17	0	0	0	0	0	0	0	0	0	0
1.640389425e-17	0	0	0	0	0	0	0	0	0	0
1.368159182e-17	0	0	0	0	0	0	0	0	0	0
1.223161897e-17	0	0	0	0	0	0	0	0	0	0
1.163921621e-17	0	0	0	0	0	0	0	0	0	0
1.346224537e-17	0	0	0	0	0	0	0	0	0	0
1.537556322e-17	0	0	0	0	0	0	0	0	0	0
1.96977193e-17	0	0	0	0	0	0	0	0	0	0
2.299233093e-17	0	0	0	0	0	0	0	0	0	0
2.769103025e-17	0	0	0	0	0	0	0	0	0	0
2.812057758e-17	0	0	0	0	0	0	0	0	0	0
2.594817905e-17	0	0	0	0	0	0	0	0	0	0
2.269249259e-17	0	0	0	0	0	0	0	0	0	0
1.892650865e-17	0	0	0	0	0	0	0	0	0	0
1.670110723e-17	0	0	0	0	0	0	0	0	0	0
1.31327421e-17	0	0	0	0	0	0	0	0	0	0
8.614386811e-18	0	0	0	0	0	0	0	0	0	0
6.958378494e-18	0	0	0	0	0	0	0	0	0	0
6.857682148e-18	0	0	0	0	0	0	0	0	0	0
6.311000482e-18	0	0	0	0	0	0	0	0	0	0
6.200913552e-18	0	0	0	0	0	0	0	0	0	0
5.988828378e-18	0	0	0	0	0	0	0	0	0	0
5.596762825e-18	0	0	0	0	0	0	0	0	0	0
5.884197196e-18	0	0	0	0	0	0	0	0	0	0
5.112950515e-18	0	0	0	0	0	0	0	0	0	0
3.994524968e-18	0	0	0	0	0	0	0	0	0	0
3.340945655e-18	0	0	0	0	0	0	0	0	0	0
3.519099218e-18	0	0	0	0	0	0	0	0	0	0
3.513844117e-18	0	0	0	0	0	0	0	0	0	0
4.196801005e-18	0	0	0	0	0	0	0	0	0	0
5.0531752e-18	0	0	0	0	0	0	0	0	0	0
5.835641422e-18	0	0	0	0	0	0	0	0	0	0
7.515317528e-18	0	0	0	0	0	0	0	0	0	0
7.543644085e-18	0	0	0	0	0	0	0	0	0	0
6.813467428e-18	0	0	0	0	0	0	0	0	0	0
5.986507144e-18	0	0	0	0	0	0	0	0	0	0
5.835781826e-18	0	0	0	0	0	0	0	0	0	0
4.98685141e-18	0	0	0	0	0	0	0	0	0	0
4.052624574e-18	0	0	0	0	0	0	0	0	0	0
3.804489934e-18	0	0	0	0	0	0	0	0	0	0
3.454413081e-18	0	0	0	0	0	0	0	0	0	0
2.681353629e-18	0	0	0	0	0	0	0	0	0	0
2.055217376e-18	0	0	0	0	0	0	0	0	0	0
1.320381347e-18	0	0	0	0	0	0	0	0	0	0
1.056582417e-18	0	0	0	0	0	0	0	0	0	0
9.924521847e-19	0	0	0	0	0	0	0	0	0	0
9.679991948e-19	0	0	0	0	0	0	0	0	0	0
1.154243328e-18	0	0	0	0	0	0	0	0	0	0
1.243349643e-18	0	0	0	0	0	0	0	0	0	0
1.388660007e-18	0	0	0	0	0	0	0	0	0	0
1.301165299e-18	0	0	0	0	0	0	0	0	0	0
1.35875404e-18	0	0	0	0	0	0	0	0	0	0
1.166010544e-18	0	0	0	0	0	0	0	0	0	0
1.110119648e-18	0	0	0	0	0	0	0	0	0	0
9.478312916e-19	0	0	0	0	0	0	0	0	0	0
1.070497927e-18	0	0	0	0	0	0	0	0	0	0
1.737589123e-18	0	0	0	0	0	0	0	0	0	0
2.461269256e-18	0	0	0	0	0	0	0	0	0	0
3.603442919e-18	0	0	0	0	0	0	0	0	0	0
4.783548547e-18	0	0	0	0	0	0	0	0	0	0
6.896113044e-18	0	0	0	0	0	0	0	0	0	0
1.052060055e-17	0	0	0	0	0	0	0	0	0	0
1.232150321e-17	0	0	0	0	0	0	0	0	0	0
1.143305934e-17	0	0	0	0	0	0	0	0	0	0
1.085349248e-17	0	0	0	0	0	0	0	0	0	0
8.753804803e-18	0	0	0	0	0	0	0	0	0	0
7.386147887e-18	0	0	0	0	0	0	0	0	0	0
5.30149197e-18	0	0	0	0	0	0	0	0	0	0
4.730044905e-18	0	0	0	0	0	0	0	0	0	0
4.634350178e-18	0	0	0	0	0	0	0	0	0	0
5.631199338e-18	0	0	0	0	0	0	0	0	0	0
6.639757014e-18	0	0	0	0	0	0	0	0	0	0
6.982113979e-18	0	0	0	0	0	0	0	0	0	0
8.097026862e-18	0	0	0	0	0	0	0	0	0	0
8.590644603e-18	0	0	0	0	0	0	0	0	0	0
8.662159285e-18	0	0	0	0	0	0	0	0	0	0
7.229252571e-18	0	0	0	0	0	0	0	0	0	0
6.985349676e-18	0	0	0	0	0	0	0	0	0	0
7.006330751e-18	0	0	0	0	0	0	0	0	0	0
8.669477201e-18	0	0	0	0	0	0	0	0	0	0
1.068096085e-17	0	0	0	0	0	0	0	0	0	0
1.258205461e-17	0	0	0	0	0	0	0	0	0	0
1.697014948e-17	0	0	0	0	0	0	0	0	0	0
2.499563223e-17	0	0	0	0	0	0	0	0	0	0
2.997313975e-17	0	0	0	0	0	0	0	0	0	0
3.052630832e-17	0	0	0	0	0	0	0	0	0	0
3.100925105e-17	0	0	0	0	0	0	0	0	0	0
2.94639631e-17	0	0	0	0	0	0	0	0	0	0
2.51364577e-17	0	0	0	0	0	0	0	0	0	0
2.204212659e-17	0	0	0	0	0	0	0	0	0	0
1.759542112e-17	0	0	0	0	0	0	0	0	0	0
1.600772964e-17	0	0	0	0	0	0	0	0	0	0
1.627536905e-17	0	0	0	0	0	0	0	0	0	0
1.746581069e-17	0	0	0	0	0	0	0	0	0	0
1.815727631e-17	0	0	0	0	0	0	0	0	0	0
2.047855861e-17	0	0	0	0	0	0	0	0	0	0
2.238077211e-17	0	0	0	0	0	0	0	0	0	0
2.303147704e-17	0	0	0	0	0	0	0	0	0	0
2.278651502e-17	0	0	0	0	0	0	0	0	0	0
2.01916959e-17	0	0	0	0	0	0	0	0	0	0
1.952064057e-17	0	0	0	0	0	0	0	0	0	0
2.036792173e-17	0	0	0	0	0	0	0	0	0	0
2.227383907e-17	0	0	0	0	0	0	0	0	0	0
2.428447224e-17	0	0	0	0	0	0	0	0	0	0
3.005216549e-17	0	0	0	0	0	0	0	0	0	0
3.794301906e-17	0	0	0	0	0	0	0	0	0	0
4.945659225e-17	0	0	0	0	0	0	0	0	0	0
5.583199755e-17	0	0	0	0	0	0	0	0	0	0
5.532032787e-17	0	0	0	0	0	0	0	0	0	0
5.456351627e-17	0	0	0	0	0	0	0	0	0	0
4.901320662e-17	0	0	0	0	0	0	0	0	0	0
4.429556205e-17	0	0	0	0	0	0	0	0	0	0
3.702346087e-17	0	0	0	0	0	0	0	0	0	0
3.33123605e-17	0	0	0	0	0	0	0	0	0	0
3.118619786e-17	0	0	0	0	0	0	0	0	0	0
3.20803848e-17	0	0	0	0	0	0	0	0	0	0
3.431775473e-17	0	0	0	0	0	0	0	0	0	0
3.548997404e-17	0	0	0	0	0	0	0	0	0	0
3.808074917e-17	0	0	0	0	0	0	0	0	0	0
3.946006684e-17	0	0	0	0	0	0	0	0	0	0
3.895184825e-17	0	0	0	0	0	0	0	0	0	0
3.537406069e-17	0	0	0	0	0	0	0	0	0	0
3.358430085e-17	0	0	0	0	0	0	0	0	0	0
3.237439116e-17	0	0	0	0	0	0	0	0	0	0
3.357582534e-17	0	0	0	0	0	0	0	0	0	0
3.677525899e-17	0	0	0	0	0	0	0	0	0	0
4.087953805e-17	0	0	0	0	0	0	0	0	0	0
4.978974144e-17	0	0	0	0	0	0	0	0	0	0
6.354065468e-17	0	0	0	0	0	0	0	0	0	0
7.274790746e-17	0	0	0	0	0	0	0	0	0	0
7.498030414e-17	0	0	0	0	0	0	0	0	0	0
7.590517965e-17	0	0	0	0	0	0	0	0	0	0
7.328469918e-17	0	0	0	0	0	0	0	0	0	0
6.543103163e-17	0	0	0	0	0	0	0	0	0	0
5.960347006e-17	0	0	0	0	0	0	0	0	0	0
5.165976176e-17	0	0	0	0	0	0	0	0	0	0
4.802674263e-17	0	0	0	0	0	0	0	0	0	0
4.750213777e-17	0	0	0	0	0	0	0	0	0	0
4.939168379e-17	0	0	0	0	0	0	0	0	0	0
5.077165283e-17	0	0	0	0	0	0	0	0	0	0
5.354246532e-17	0	0	0	0	0	0	0	0	0	0
5.482263741e-17	0	0	0	0	0	0	0	0	0	0
5.41108402e-17	0	0	0	0	0	0	0	0	0	0
5.154958343e-17	0	0	0	0	0	0	0	0	0	0
4.630983867e-17	0	0	0	0	0	0	0	0	0	0
4.34218344e-17	0	0	0	0	0	0	0	0	0	0
4.220064518e-17	0	0	0	0	0	0	0	0	0	0
4.37629081e-17	0	0	0	0	0	0	0	0	0	0
4.696247262e-17	0	0	0	0	0	0	0	0	0	0
5.517860019e-17	0	0	0	0	0	0	0	0	0	0
6.616461073e-17	0	0	0	0	0	0	0	0	0	0
7.945329457e-17	0	0	0	0	0	0	0	0	0	0
8.713832386e-17	0	0	0	0	0	0	0	0	0	0
8.730460562e-17	0	0	0	0	0	0	0	0	0	0
8.614684272e-17	0	0	0	0	0	0	0	0	0	0
7.88880605e-17	0	0	0	0	0	0	0	0	0	0
7.33288071e-17	0	0	0	0	0	0	0	0	0	0
6.552610591e-17	0	0	0	0	0	0	0	0	0	0
6.135275924e-17	0	0	0	0	0	0	0	0	0	0
5.952343695e-17	0	0	0	0	0	0	0	0	0	0
6.18186915e-17	0	0	0	0	0	0	0	0	0	0
6.53478785e-17	0	0	0	0	0	0	0	0	0	0
6.699511404e-17	0	0	0	0	0	0	0	0	0	0
6.823202272e-17	0	0	0	0	0	0	0	0	0	0
6.73353056e-17	0	0	0	0	0	0	0	0	0	0
6.363684824e-17	0	0	0	0	0	0	0	0	0	0
5.734743324e-17	0	0	0	0	0	0	0	0	0	0
5.249522456e-17	0	0	0	0	0	0	0	0	0	0
4.887697415e-17	0	0	0	0	0	0	0	0	0	0
4.774096779e-17	0	0	0	0	0	0	0	0	0	0
5.029288818e-17	0	0	0	0	0	0	0	0	0	0
5.533614299e-17	0	0	0	0	0	0	0	0	0	0
6.472213059e-17	0	0	0	0	0	0	0	0	0	0
7.706306324e-17	0	0	0	0	0	0	0	0	0	0
8.538657255e-17	0	0	0	0	0	0	0	0	0	0
8.808893245e-17	0	0	0	0	0	0	0	0	0	0
8.837746104e-17	0	0	0	0	0	0	0	0	0	0
8.568866014e-17	0	0	0	0	0	0	0	0	0	0
7.809172998e-17	0	0	0	0	0	0	0	0	0	0
7.344526811e-17	0	0	0	0	0	0	0	0	0	0
6.816525665e-17	0	0	0	0	0	0	0	0	0	0
6.658811037e-17	0	0	0	0	0	0	0	0	0	0
6.911070252e-17	0	0	0	0	0	0	0	0	0	0
7.327013571e-17	0	0	0	0	0	0	0	0	0	0
7.664278903e-17	0	0	0	0	0	0	0	0	0	0
7.845102085e-17	0	0	0	0	0	0	0	0	0	0
7.742820741e-17	0	0	0	0	0	0	0	0	0	0
7.377311767e-17	0	0	0	0	0	0	0	0	0	0
6.792823106e-17	0	0	0	0	0	0	0	0	0	0
6.061952539e-17	0	0	0	0	0	0	0	0	0	0
5.4879848e-17	0	0	0	0	0	0	0	0	0	0
5.068205167e-17	0	0	0	0	0	0	0	0	0	0
5.046387205e-17	0	0	0	0	0	0	0	0	0	0
5.342090192e-17	0	0	0	0	0	0	0	0	0	0
6.007175298e-17	0	0	0	0	0	0	0	0	0	0
6.863156827e-17	0	0	0	0	0	0	0	0	0	0
7.756512212e-17	0	0	0	0	0	0	0	0	0	0
8.24748439e-17	0	0	0	0	0	0	0	0	0	0
8.303152748e-17	0	0	0	0	0	0	0	0	0	0
8.147424828e-17	0	0	0	0	0	0	0	0	0	0
7.538017076e-17	0	0	0	0	0	0	0	0	0	0
7.177565237e-17	0	0	0	0	0	0	0	0	0	0
6.842060216e-17	0	0	0	0	0	0	0	0	0	0
6.74181498e-17	0	0	0	0	0	0	0	0	0	0
6.908587224e-17	0	0	0	0	0	0	0	0	0	0
7.533171203e-17	0	0	0	0	0	0	0	0	0	0
8.055873561e-17	0	0	0	0	0	0	0	0	0	0
8.394868567e-17	0	0	0	0	0	0	0	0	0	0
8.390071304e-17	0	0	0	0	0	0	0	0	0	0
8.105807477e-17	0	0	0	0	0	0	0	0	0	0
7.50506773e-17	0	0	0	0	0	0	0	0	0	0
6.798198285e-17	0	0	0	0	0	0	0	0	0	0
6.06612878e-17	0	0	0	0	0	0	0	0	0	0
5.48000772e-17	0	0	0	0	0	0	0	0	0	0
5.093958856e-17	0	0	0	0	0	0	0	0	0	0
5.140485148e-17	0	0	0	0	0	0	0	0	0	0
5.532501677e-17	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0


==> NL-Optics-Semi-analytical-Pheno(1)/Exchange/NA=0.45_900_nm_8_nm_step_width.txt <==
0	0	0	0	0	0	0	0	0	0	0
2.338224126e-20	0	0	0	0	0	0	0	0	0	0
9.757829678e-20	0	0	0	0	0	0	0	0	0	0
2.315211414e-19	0	0	0	0	0	0	0	0	0	0
4.022489449e-19	0	0	0	0	0	0	0	0	0	0
5.742574031e-19	0	0	0	0	0	0	0	0	0	0
6.276783679e-19	0	0	0	0	0	0	0	0	0	0
4.913229396e-19	0	0	0	0	0	0	0	0	0	0
8.426376541e-20	0	0	0	0	0	0	0	0	0	0
2.146726484e-20	0	0	0	0	0	0	0	0	0	0
2.284572658e-19	0	0	0	0	0	0	0	0	0	0
8.016643703e-19	0	0	0	0	0	0	0	0	0	0
1.832794466e-18	0	0	0	0	0	0	0	0	0	0
4.522942597e-18	0	0	0	0	0	0	0	0	0	0
6.641301057e-18	0	0	0	0	0	0	0	0	0	0
9.061997174e-18	0	0	0	0	0	0	0	0	0	0
1.137480099e-17	0	0	0	0	0	0	0	0	0	0
1.074429477e-17	0	0	0	0	0	0	0	0	0	0
9.764224715e-18	0	0	0	0	0	0	0	0	0	0
7.737636569e-18	0	0	0	0	0	0	0	0	0	0
5.651554101e-18	0	0	0	0	0	0	0	0	0	0
4.141174805e-18	0	0	0	0	0	0	0	0	0	0
2.722851444e-18	0	0	0	0	0	0	0	0	0	0
2.73034324e-18	0	0	0	0	0	0	0	0	0	0
3.059868862e-18	0	0	0	0	0	0	0	0	0	0
3.714564794e-18	0	0	0	0	0	0	0	0	0	0
4.531017433e-18	0	0	0	0	0	0	0	0	0	0
5.684440026e-18	0	0	0	0	0	0	0	0	0	0
7.046423872e-18	0	0	0	0	0	0	0	0	0	0
8.253341279e-18	0	0	0	0	0	0	0	0	0	0
8.763358592e-18	0	0	0	0	0	0	0	0	0	0
6.520921249e-18	0	0	0	0	0	0	0	0	0	0
6.358720081e-18	0	0	0	0	0	0	0	0	0	0
6.655547983e-18	0	0	0	0	0	0	0	0	0	0
7.727462801e-18	0	0	0	0	0	0	0	0	0	0
1.171539798e-17	0	0	0	0	0	0	0	0	0	0
1.575127907e-17	0	0	0	0	0	0	0	0	0	0
2.128117592e-17	0	0	0	0	0	0	0	0	0	0
2.843343571e-17	0	0	0	0	0	0	0	0	0	0
3.683265016e-17	0	0	0	0	0	0	0	0	0	0
4.320782712e-17	0	0	0	0	0	0	0	0	0	0
4.525378429e-17	0	0	0	0	0	0	0	0	0	0
4.140679243e-17	0	0	0	0	0	0	0	0	0	0
3.337046328e-17	0	0	0	0	0	0	0	0	0	0
2.066249722e-17	0	0	0	0	0	0	0	0	0	0
1.578232944e-17	0	0	0	0	0	0	0	0	0	0
1.295977642e-17	0	0	0	0	0	0	0	0	0	0
1.175526193e-17	0	0	0	0	0	0	0	0	0	0
1.182871654e-17	0	0	0	0	0	0	0	0	0	0
1.309202499e-17	0	0	0	0	0	0	0	0	0	0
1.536596536e-17	0	0	0	0	0	0	0	0	0	0
1.865223186e-17	0	0	0	0	0	0	0	0	0	0
2.25587262e-17	0	0	0	0	0	0	0	0	0	0
2.303949231e-17	0	0	0	0	0	0	0	0	0	0
2.371050078e-17	0	0	0	0	0	0	0	0	0	0
2.270929123e-17	0	0	0	0	0	0	0	0	0	0
2.130933352e-17	0	0	0	0	0	0	0	0	0	0
2.075289858e-17	0	0	0	0	0	0	0	0	0	0
2.25321693e-17	0	0	0	0	0	0	0	0	0	0
2.671683694e-17	0	0	0	0	0	0	0	0	0	0
3.360689499e-17	0	0	0	0	0	0	0	0	0	0
4.393515015e-17	0	0	0	0	0	0	0	0	0	0
6.155247855e-17	0	0	0	0	0	0	0	0	0	0
7.76278158e-17	0	0	0	0	0	0	0	0	0	0
9.215638039e-17	0	0	0	0	0	0	0	0	0	0
9.806868647e-17	0	0	0	0	0	0	0	0	0	0
9.063337405e-17	0	0	0	0	0	0	0	0	0	0
6.424282851e-17	0	0	0	0	0	0	0	0	0	0
4.852279005e-17	0	0	0	0	0	0	0	0	0	0
3.694329462e-17	0	0	0	0	0	0	0	0	0	0
2.975499321e-17	0	0	0	0	0	0	0	0	0	0
2.505758057e-17	0	0	0	0	0	0	0	0	0	0
2.481567844e-17	0	0	0	0	0	0	0	0	0	0
2.662184905e-17	0	0	0	0	0	0	0	0	0	0
3.042172021e-17	0	0	0	0	0	0	0	0	0	0
3.415077098e-17	0	0	0	0	0	0	0	0	0	0
4.040268834e-17	0	0	0	0	0	0	0	0	0	0
4.38115171e-17	0	0	0	0	0	0	0	0	0	0
4.360429837e-17	0	0	0	0	0	0	0	0	0	0
4.052844308e-17	0	0	0	0	0	0	0	0	0	0
3.460376888e-17	0	0	0	0	0	0	0	0	0	0
3.363293792e-17	0	0	0	0	0	0	0	0	0	0
3.522805594e-17	0	0	0	0	0	0	0	0	0	0
4.005493503e-17	0	0	0	0	0	0	0	0	0	0
4.682745652e-17	0	0	0	0	0	0	0	0	0	0
6.760150878e-17	0	0	0	0	0	0	0	0	0	0
8.869348827e-17	0	0	0	0	0	0	0	0	0	0
1.147832654e-16	0	0	0	0	0	0	0	0	0	0
1.395858662e-16	0	0	0	0	0	0	0	0	0	0
1.413955123e-16	0	0	0	0	0	0	0	0	0	0
1.29218982e-16	0	0	0	0	0	0	0	0	0	0
1.053758136e-16	0	0	0	0	0	0	0	0	0	0
8.117550074e-17	0	0	0	0	0	0	0	0	0	0
5.971696359e-17	0	0	0	0	0	0	0	0	0	0
4.638099423e-17	0	0	0	0	0	0	0	0	0	0
4.141791021e-17	0	0	0	0	0	0	0	0	0	0
4.026048732e-17	0	0	0	0	0	0	0	0	0	0
4.237076645e-17	0	0	0	0	0	0	0	0	0	0
4.791208495e-17	0	0	0	0	0	0	0	0	0	0
5.457661036e-17	0	0	0	0	0	0	0	0	0	0
6.099830576e-17	0	0	0	0	0	0	0	0	0	0
6.378430321e-17	0	0	0	0	0	0	0	0	0	0
5.870178913e-17	0	0	0	0	0	0	0	0	0	0
5.123726947e-17	0	0	0	0	0	0	0	0	0	0
4.5947711e-17	0	0	0	0	0	0	0	0	0	0
4.32003966e-17	0	0	0	0	0	0	0	0	0	0
4.381890241e-17	0	0	0	0	0	0	0	0	0	0
5.006922628e-17	0	0	0	0	0	0	0	0	0	0
6.07612699e-17	0	0	0	0	0	0	0	0	0	0
7.811506797e-17	0	0	0	0	0	0	0	0	0	0
1.036270191e-16	0	0	0	0	0	0	0	0	0	0
1.319808591e-16	0	0	0	0	0	0	0	0	0	0
1.641731632e-16	0	0	0	0	0	0	0	0	0	0
1.754598484e-16	0	0	0	0	0	0	0	0	0	0
1.638594777e-16	0	0	0	0	0	0	0	0	0	0
1.375543917e-16	0	0	0	0	0	0	0	0	0	0
9.725982351e-17	0	0	0	0	0	0	0	0	0	0
7.759240251e-17	0	0	0	0	0	0	0	0	0	0
6.482199433e-17	0	0	0	0	0	0	0	0	0	0
5.801739746e-17	0	0	0	0	0	0	0	0	0	0
5.42884796e-17	0	0	0	0	0	0	0	0	0	0
5.9575277e-17	0	0	0	0	0	0	0	0	0	0
6.574988457e-17	0	0	0	0	0	0	0	0	0	0
7.367288689e-17	0	0	0	0	0	0	0	0	0	0
7.998409233e-17	0	0	0	0	0	0	0	0	0	0
7.749995577e-17	0	0	0	0	0	0	0	0	0	0
7.043584476e-17	0	0	0	0	0	0	0	0	0	0
6.108701215e-17	0	0	0	0	0	0	0	0	0	0
5.324947208e-17	0	0	0	0	0	0	0	0	0	0
4.725817883e-17	0	0	0	0	0	0	0	0	0	0
4.763726783e-17	0	0	0	0	0	0	0	0	0	0
5.235275612e-17	0	0	0	0	0	0	0	0	0	0
6.250336263e-17	0	0	0	0	0	0	0	0	0	0
7.977971248e-17	0	0	0	0	0	0	0	0	0	0
1.086456701e-16	0	0	0	0	0	0	0	0	0	0
1.404408003e-16	0	0	0	0	0	0	0	0	0	0
1.69891311e-16	0	0	0	0	0	0	0	0	0	0
1.833324158e-16	0	0	0	0	0	0	0	0	0	0
1.698929934e-16	0	0	0	0	0	0	0	0	0	0
1.365830714e-16	0	0	0	0	0	0	0	0	0	0
1.120636661e-16	0	0	0	0	0	0	0	0	0	0
9.252985737e-17	0	0	0	0	0	0	0	0	0	0
7.943861284e-17	0	0	0	0	0	0	0	0	0	0
7.09891418e-17	0	0	0	0	0	0	0	0	0	0
7.104667704e-17	0	0	0	0	0	0	0	0	0	0
7.538384784e-17	0	0	0	0	0	0	0	0	0	0
8.310671053e-17	0	0	0	0	0	0	0	0	0	0
9.00354227e-17	0	0	0	0	0	0	0	0	0	0
9.650798945e-17	0	0	0	0	0	0	0	0	0	0
9.173773706e-17	0	0	0	0	0	0	0	0	0	0
8.050042453e-17	0	0	0	0	0	0	0	0	0	0
6.783946642e-17	0	0	0	0	0	0	0	0	0	0
5.483930471e-17	0	0	0	0	0	0	0	0	0	0
4.940568454e-17	0	0	0	0	0	0	0	0	0	0
4.83213564e-17	0	0	0	0	0	0	0	0	0	0
5.177177109e-17	0	0	0	0	0	0	0	0	0	0
5.944625414e-17	0	0	0	0	0	0	0	0	0	0
7.867134967e-17	0	0	0	0	0	0	0	0	0	0
1.022458443e-16	0	0	0	0	0	0	0	0	0	0
1.314260266e-16	0	0	0	0	0	0	0	0	0	0
1.579538426e-16	0	0	0	0	0	0	0	0	0	0
1.616155406e-16	0	0	0	0	0	0	0	0	0	0
1.526441242e-16	0	0	0	0	0	0	0	0	0	0
1.341187796e-16	0	0	0	0	0	0	0	0	0	0
1.145539551e-16	0	0	0	0	0	0	0	0	0	0
9.670751512e-17	0	0	0	0	0	0	0	0	0	0
8.377470671e-17	0	0	0	0	0	0	0	0	0	0
8.113153976e-17	0	0	0	0	0	0	0	0	0	0
8.343888249e-17	0	0	0	0	0	0	0	0	0	0
8.947543861e-17	0	0	0	0	0	0	0	0	0	0
1.047883434e-16	0	0	0	0	0	0	0	0	0	0
1.128509593e-16	0	0	0	0	0	0	0	0	0	0
1.138125311e-16	0	0	0	0	0	0	0	0	0	0
1.048049092e-16	0	0	0	0	0	0	0	0	0	0
8.830418135e-17	0	0	0	0	0	0	0	0	0	0
6.997760027e-17	0	0	0	0	0	0	0	0	0	0
5.794408491e-17	0	0	0	0	0	0	0	0	0	0
5.084687601e-17	0	0	0	0	0	0	0	0	0	0
4.799878366e-17	0	0	0	0	0	0	0	0	0	0
5.110567052e-17	0	0	0	0	0	0	0	0	0	0
5.890704841e-17	0	0	0	0	0	0	0	0	0	0
7.270602904e-17	0	0	0	0	0	0	0	0	0	0
9.30101413e-17	0	0	0	0	0	0	0	0	0	0
1.163690045e-16	0	0	0	0	0	0	0	0	0	0
1.359553873e-16	0	0	0	0	0	0	0	0	0	0
1.417037768e-16	0	0	0	0	0	0	0	0	0	0
1.349254563e-16	0	0	0	0	0	0	0	0	0	0
1.204768922e-16	0	0	0	0	0	0	0	0	0	0
9.959622998e-17	0	0	0	0	0	0	0	0	0	0
9.059357792e-17	0	0	0	0	0	0	0	0	0	0
8.643912506e-17	0	0	0	0	0	0	0	0	0	0
8.732352634e-17	0	0	0	0	0	0	0	0	0	0
9.307318653e-17	0	0	0	0	0	0	0	0	0	0
1.104067105e-16	0	0	0	0	0	0	0	0	0	0
1.235935427e-16	0	0	0	0	0	0	0	0	0	0
1.328653178e-16	0	0	0	0	0	0	0	0	0	0
1.32045641e-16	0	0	0	0	0	0	0	0	0	0
1.174590816e-16	0	0	0	0	0	0	0	0	0	0
9.589111671e-17	0	0	0	0	0	0	0	0	0	0
7.621373551e-17	0	0	0	0	0	0	0	0	0	0
6.179939883e-17	0	0	0	0	0	0	0	0	0	0
5.144898302e-17	0	0	0	0	0	0	0	0	0	0
4.82907131e-17	0	0	0	0	0	0	0	0	0	0
4.97356245e-17	0	0	0	0	0	0	0	0	0	0
5.594887412e-17	0	0	0	0	0	0	0	0	0	0
6.778798853e-17	0	0	0	0	0	0	0	0	0	0
8.670888767e-17	0	0	0	0	0	0	0	0	0	0
1.045282478e-16	0	0	0	0	0	0	0	0	0	0
1.173678024e-16	0	0	0	0	0	0	0	0	0	0
1.204100171e-16	0	0	0	0	0	0	0	0	0	0
1.087792191e-16	0	0	0	0	0	0	0	0	0	0
9.849180373e-17	0	0	0	0	0	0	0	0	0	0
8.977025612e-17	0	0	0	0	0	0	0	0	0	0
8.477261901e-17	0	0	0	0	0	0	0	0	0	0
8.498979617e-17	0	0	0	0	0	0	0	0	0	0
9.291893652e-17	0	0	0	0	0	0	0	0	0	0
1.0533942e-16	0	0	0	0	0	0	0	0	0	0
1.222113029e-16	0	0	0	0	0	0	0	0	0	0
1.399806456e-16	0	0	0	0	0	0	0	0	0	0
1.591307209e-16	0	0	0	0	0	0	0	0	0	0
1.524713353e-16	0	0	0	0	0	0	0	0	0	0
1.320008613e-16	0	0	0	0	0	0	0	0	0	0
1.063671301e-16	0	0	0	0	0	0	0	0	0	0
8.436427539e-17	0	0	0	0	0	0	0	0	0	0
6.386257556e-17	0	0	0	0	0	0	0	0	0	0
5.379258635e-17	0	0	0	0	0	0	0	0	0	0
4.917917754e-17	0	0	0	0	0	0	0	0	0	0
4.927296753e-17	0	0	0	0	0	0	0	0	0	0
5.586997308e-17	0	0	0	0	0	0	0	0	0	0
6.561192625e-17	0	0	0	0	0	0	0	0	0	0
7.879844197e-17	0	0	0	0	0	0	0	0	0	0
9.196725838e-17	0	0	0	0	0	0	0	0	0	0
1.013913165e-16	0	0	0	0	0	0	0	0	0	0
9.842479699e-17	0	0	0	0	0	0	0	0	0	0
9.150969546e-17	0	0	0	0	0	0	0	0	0	0
8.357533239e-17	0	0	0	0	0	0	0	0	0	0
7.770648646e-17	0	0	0	0	0	0	0	0	0	0
7.477002132e-17	0	0	0	0	0	0	0	0	0	0
7.887699641e-17	0	0	0	0	0	0	0	0	0	0
8.866482572e-17	0	0	0	0	0	0	0	0	0	0
1.04591222e-16	0	0	0	0	0	0	0	0	0	0
1.286955942e-16	0	0	0	0	0	0	0	0	0	0
1.60090583e-16	0	0	0	0	0	0	0	0	0	0
1.712239444e-16	0	0	0	0	0	0	0	0	0	0
1.643710132e-16	0	0	0	0	0	0	0	0	0	0
1.422407616e-16	0	0	0	0	0	0	0	0	0	0
1.121771736e-16	0	0	0	0	0	0	0	0	0	0
8.631018268e-17	0	0	0	0	0	0	0	0	0	0
6.76958342e-17	0	0	0	0	0	0	0	0	0	0
5.599394068e-17	0	0	0	0	0	0	0	0	0	0
5.105375568e-17	0	0	0	0	0	0	0	0	0	0
4.915186177e-17	0	0	0	0	0	0	0	0	0	0
5.290408325e-17	0	0	0	0	0	0	0	0	0	0
6.043822606e-17	0	0	0	0	0	0	0	0	0	0
7.025559592e-17	0	0	0	0	0	0	0	0	0	0
8.162204085e-17	0	0	0	0	0	0	0	0	0	0
8.415089304e-17	0	0	0	0	0	0	0	0	0	0
8.085969369e-17	0	0	0	0	0	0	0	0	0	0
7.441391673e-17	0	0	0	0	0	0	0	0	0	0
6.960139646e-17	0	0	0	0	0	0	0	0	0	0
6.226659001e-17	0	0	0	0	0	0	0	0	0	0
6.225821084e-17	0	0	0	0	0	0	0	0	0	0
6.693221025e-17	0	0	0	0	0	0	0	0	0	0
7.718409436e-17	0	0	0	0	0	0	0	0	0	0
1.03698567e-16	0	0	0	0	0	0	0	0	0	0
1.282321634e-16	0	0	0	0	0	0	0	0	0	0
1.521355745e-16	0	0	0	0	0	0	0	0	0	0
1.652364316e-16	0	0	0	0	0	0	0	0	0	0
1.65087049e-16	0	0	0	0	0	0	0	0	0	0
1.414831336e-16	0	0	0	0	0	0	0	0	0	0
1.126189694e-16	0	0	0	0	0	0	0	0	0	0
8.714985821e-17	0	0	0	0	0	0	0	0	0	0
7.024932244e-17	0	0	0	0	0	0	0	0	0	0
5.349225461e-17	0	0	0	0	0	0	0	0	0	0
4.728710591e-17	0	0	0	0	0	0	0	0	0	0
4.556649406e-17	0	0	0	0	0	0	0	0	0	0
4.763209633e-17	0	0	0	0	0	0	0	0	0	0
5.455589383e-17	0	0	0	0	0	0	0	0	0	0
6.242157438e-17	0	0	0	0	0	0	0	0	0	0
6.670661401e-17	0	0	0	0	0	0	0	0	0	0
6.658843207e-17	0	0	0	0	0	0	0	0	0	0
6.471253036e-17	0	0	0	0	0	0	0	0	0	0
5.618791946e-17	0	0	0	0	0	0	0	0	0	0
5.050578931e-17	0	0	0	0	0	0	0	0	0	0
4.728165286e-17	0	0	0	0	0	0	0	0	0	0
4.724009974e-17	0	0	0	0	0	0	0	0	0	0
5.301342422e-17	0	0	0	0	0	0	0	0	0	0
6.460494187e-17	0	0	0	0	0	0	0	0	0	0
8.110184679e-17	0	0	0	0	0	0	0	0	0	0
1.026012663e-16	0	0	0	0	0	0	0	0	0	0
1.291238511e-16	0	0	0	0	0	0	0	0	0	0
1.466462e-16	0	0	0	0	0	0	0	0	0	0
1.411388226e-16	0	0	0	0	0	0	0	0	0	0
1.229181355e-16	0	0	0	0	0	0	0	0	0	0
9.990663071e-17	0	0	0	0	0	0	0	0	0	0
8.142185367e-17	0	0	0	0	0	0	0	0	0	0
5.828837841e-17	0	0	0	0	0	0	0	0	0	0
4.718254285e-17	0	0	0	0	0	0	0	0	0	0
4.074620871e-17	0	0	0	0	0	0	0	0	0	0
3.986944204e-17	0	0	0	0	0	0	0	0	0	0
4.01582638e-17	0	0	0	0	0	0	0	0	0	0
4.346932857e-17	0	0	0	0	0	0	0	0	0	0
4.698631486e-17	0	0	0	0	0	0	0	0	0	0
4.855303038e-17	0	0	0	0	0	0	0	0	0	0
4.927625106e-17	0	0	0	0	0	0	0	0	0	0
4.432891634e-17	0	0	0	0	0	0	0	0	0	0
3.889075243e-17	0	0	0	0	0	0	0	0	0	0
3.445154694e-17	0	0	0	0	0	0	0	0	0	0
3.340003766e-17	0	0	0	0	0	0	0	0	0	0
3.195611164e-17	0	0	0	0	0	0	0	0	0	0
3.504147261e-17	0	0	0	0	0	0	0	0	0	0
4.179869909e-17	0	0	0	0	0	0	0	0	0	0
5.284762358e-17	0	0	0	0	0	0	0	0	0	0
7.121872364e-17	0	0	0	0	0	0	0	0	0	0
9.226142622e-17	0	0	0	0	0	0	0	0	0	0
1.008157851e-16	0	0	0	0	0	0	0	0	0	0
9.887673556e-17	0	0	0	0	0	0	0	0	0	0
9.259992792e-17	0	0	0	0	0	0	0	0	0	0
7.178402877e-17	0	0	0	0	0	0	0	0	0	0
5.617606459e-17	0	0	0	0	0	0	0	0	0	0
4.380401813e-17	0	0	0	0	0	0	0	0	0	0
3.500978973e-17	0	0	0	0	0	0	0	0	0	0
3.109086496e-17	0	0	0	0	0	0	0	0	0	0
2.601961884e-17	0	0	0	0	0	0	0	0	0	0
2.60001106e-17	0	0	0	0	0	0	0	0	0	0
2.723177342e-17	0	0	0	0	0	0	0	0	0	0
3.05803625e-17	0	0	0	0	0	0	0	0	0	0
3.154184483e-17	0	0	0	0	0	0	0	0	0	0
2.937215792e-17	0	0	0	0	0	0	0	0	0	0
2.596399921e-17	0	0	0	0	0	0	0	0	0	0
2.240938065e-17	0	0	0	0	0	0	0	0	0	0
2.078353378e-17	0	0	0	0	0	0	0	0	0	0
1.751161527e-17	0	0	0	0	0	0	0	0	0	0
1.694110316e-17	0	0	0	0	0	0	0	0	0	0
1.798843406e-17	0	0	0	0	0	0	0	0	0	0
2.266492634e-17	0	0	0	0	0	0	0	0	0	0
3.055846802e-17	0	0	0	0	0	0	0	0	0	0
3.919624786e-17	0	0	0	0	0	0	0	0	0	0
4.758253264e-17	0	0	0	0	0	0	0	0	0	0
5.263690871e-17	0	0	0	0	0	0	0	0	0	0
5.624391969e-17	0	0	0	0	0	0	0	0	0	0
4.916521526e-17	0	0	0	0	0	0	0	0	0	0
4.057686375e-17	0	0	0	0	0	0	0	0	0	0
3.20997391e-17	0	0	0	0	0	0	0	0	0	0
2.681750002e-17	0	0	0	0	0	0	0	0	0	0
1.72183775e-17	0	0	0	0	0	0	0	0	0	0
1.382080065e-17	0	0	0	0	0	0	0	0	0	0
1.187783662e-17	0	0	0	0	0	0	0	0	0	0
1.106195245e-17	0	0	0	0	0	0	0	0	0	0
1.233336531e-17	0	0	0	0	0	0	0	0	0	0
1.317225484e-17	0	0	0	0	0	0	0	0	0	0
1.298076979e-17	0	0	0	0	0	0	0	0	0	0
1.20083806e-17	0	0	0	0	0	0	0	0	0	0
1.171746976e-17	0	0	0	0	0	0	0	0	0	0
9.52572731e-18	0	0	0	0	0	0	0	0	0	0
7.83986467e-18	0	0	0	0	0	0	0	0	0	0
6.652786044e-18	0	0	0	0	0	0	0	0	0	0
5.996334617e-18	0	0	0	0	0	0	0	0	0	0
6.685844172e-18	0	0	0	0	0	0	0	0	0	0
7.56554811e-18	0	0	0	0	0	0	0	0	0	0
9.568302509e-18	0	0	0	0	0	0	0	0	0	0
1.233316574e-17	0	0	0	0	0	0	0	0	0	0
1.705944595e-17	0	0	0	0	0	0	0	0	0	0
1.998681837e-17	0	0	0	0	0	0	0	0	0	0
1.957194043e-17	0	0	0	0	0	0	0	0	0	0
1.748547563e-17	0	0	0	0	0	0	0	0	0	0
1.450997238e-17	0	0	0	0	0	0	0	0	0	0
1.273965842e-17	0	0	0	0	0	0	0	0	0	0
7.311021521e-18	0	0	0	0	0	0	0	0	0	0
5.080317873e-18	0	0	0	0	0	0	0	0	0	0
3.528848453e-18	0	0	0	0	0	0	0	0	0	0
2.986913302e-18	0	0	0	0	0	0	0	0	0	0
2.016468066e-18	0	0	0	0	0	0	0	0	0	0
1.942401056e-18	0	0	0	0	0	0	0	0	0	0
1.931590899e-18	0	0	0	0	0	0	0	0	0	0
2.389375315e-18	0	0	0	0	0	0	0	0	0	0
2.249245143e-18	0	0	0	0	0	0	0	0	0	0
2.062469962e-18	0	0	0	0	0	0	0	0	0	0
1.65461643e-18	0	0	0	0	0	0	0	0	0	0
1.285477956e-18	0	0	0	0	0	0	0	0	0	0
1.241794357e-18	0	0	0	0	0	0	0	0	0	0
7.849303315e-19	0	0	0	0	0	0	0	0	0	0
6.675077976e-19	0	0	0	0	0	0	0	0	0	0
6.76782553e-19	0	0	0	0	0	0	0	0	0	0
1.036652606e-18	0	0	0	0	0	0	0	0	0	0
1.383937605e-18	0	0	0	0	0	0	0	0	0	0
2.061503459e-18	0	0	0	0	0	0	0	0	0	0
2.302486134e-18	0	0	0	0	0	0	0	0	0	0
2.293518131e-18	0	0	0	0	0	0	0	0	0	0
2.642270654e-18	0	0	0	0	0	0	0	0	0	0
2.027745399e-18	0	0	0	0	0	0	0	0	0	0
1.830989494e-18	0	0	0	0	0	0	0	0	0	0
1.972673551e-18	0	0	0	0	0	0	0	0	0	0
2.314132603e-18	0	0	0	0	0	0	0	0	0	0
3.08332008e-18	0	0	0	0	0	0	0	0	0	0
4.81434317e-18	0	0	0	0	0	0	0	0	0	0
5.66356864e-18	0	0	0	0	0	0	0	0	0	0
5.858113269e-18	0	0	0	0	0	0	0	0	0	0
4.419753569e-18	0	0	0	0	0	0	0	0	0	0
3.021862656e-18	0	0	0	0	0	0	0	0	0	0
2.250337993e-18	0	0	0	0	0	0	0	0	0	0
1.721919953e-18	0	0	0	0	0	0	0	0	0	0
1.154193284e-18	0	0	0	0	0	0	0	0	0	0
1.162462853e-18	0	0	0	0	0	0	0	0	0	0
1.649789773e-18	0	0	0	0	0	0	0	0	0	0
2.078685864e-18	0	0	0	0	0	0	0	0	0	0
2.681726685e-18	0	0	0	0	0	0	0	0	0	0
2.849661483e-18	0	0	0	0	0	0	0	0	0	0
3.354517714e-18	0	0	0	0	0	0	0	0	0	0
3.641122704e-18	0	0	0	0	0	0	0	0	0	0
3.652866484e-18	0	0	0	0	0	0	0	0	0	0
2.770209539e-18	0	0	0	0	0	0	0	0	0	0
2.650655372e-18	0	0	0	0	0	0	0	0	0	0
3.216644367e-18	0	0	0	0	0	0	0	0	0	0
4.171962387e-18	0	0	0	0	0	0	0	0	0	0
5.785821668e-18	0	0	0	0	0	0	0	0	0	0
7.27944212e-18	0	0	0	0	0	0	0	0	0	0
1.344985551e-17	0	0	0	0	0	0	0	0	0	0
1.797173438e-17	0	0	0	0	0	0	0	0	0	0
2.286885002e-17	0	0	0	0	0	0	0	0	0	0
2.451798058e-17	0	0	0	0	0	0	0	0	0	0
2.593289842e-17	0	0	0	0	0	0	0	0	0	0
2.326696293e-17	0	0	0	0	0	0	0	0	0	0
1.966906769e-17	0	0	0	0	0	0	0	0	0	0
1.578383379e-17	0	0	0	0	0	0	0	0	0	0
1.120577649e-17	0	0	0	0	0	0	0	0	0	0
9.065744913e-18	0	0	0	0	0	0	0	0	0	0
8.502238681e-18	0	0	0	0	0	0	0	0	0	0
8.775283694e-18	0	0	0	0	0	0	0	0	0	0
8.918073136e-18	0	0	0	0	0	0	0	0	0	0
1.062805149e-17	0	0	0	0	0	0	0	0	0	0
1.338988593e-17	0	0	0	0	0	0	0	0	0	0
1.547344382e-17	0	0	0	0	0	0	0	0	0	0
1.693296509e-17	0	0	0	0	0	0	0	0	0	0
1.571218288e-17	0	0	0	0	0	0	0	0	0	0
1.469506139e-17	0	0	0	0	0	0	0	0	0	0
1.439831592e-17	0	0	0	0	0	0	0	0	0	0
1.45925641e-17	0	0	0	0	0	0	0	0	0	0
1.433294251e-17	0	0	0	0	0	0	0	0	0	0
1.67896544e-17	0	0	0	0	0	0	0	0	0	0
2.498640865e-17	0	0	0	0	0	0	0	0	0	0
3.228745293e-17	0	0	0	0	0	0	0	0	0	0
4.17962498e-17	0	0	0	0	0	0	0	0	0	0
4.923123978e-17	0	0	0	0	0	0	0	0	0	0
5.91020382e-17	0	0	0	0	0	0	0	0	0	0
6.124512507e-17	0	0	0	0	0	0	0	0	0	0
5.782853633e-17	0	0	0	0	0	0	0	0	0	0
4.720481465e-17	0	0	0	0	0	0	0	0	0	0
3.893075332e-17	0	0	0	0	0	0	0	0	0	0
2.956535428e-17	0	0	0	0	0	0	0	0	0	0
2.482077819e-17	0	0	0	0	0	0	0	0	0	0
2.220888929e-17	0	0	0	0	0	0	0	0	0	0
2.019297871e-17	0	0	0	0	0	0	0	0	0	0
2.279026039e-17	0	0	0	0	0	0	0	0	0	0
2.572824427e-17	0	0	0	0	0	0	0	0	0	0
2.961139033e-17	0	0	0	0	0	0	0	0	0	0
3.139295804e-17	0	0	0	0	0	0	0	0	0	0
3.357358168e-17	0	0	0	0	0	0	0	0	0	0
3.305691373e-17	0	0	0	0	0	0	0	0	0	0
3.19161569e-17	0	0	0	0	0	0	0	0	0	0
3.047737475e-17	0	0	0	0	0	0	0	0	0	0
2.779526945e-17	0	0	0	0	0	0	0	0	0	0
3.046370394e-17	0	0	0	0	0	0	0	0	0	0
3.450785216e-17	0	0	0	0	0	0	0	0	0	0
4.163470343e-17	0	0	0	0	0	0	0	0	0	0
4.997098088e-17	0	0	0	0	0	0	0	0	0	0
6.399410997e-17	0	0	0	0	0	0	0	0	0	0
8.423488435e-17	0	0	0	0	0	0	0	0	0	0
9.635244618e-17	0	0	0	0	0	0	0	0	0	0
9.655628638e-17	0	0	0	0	0	0	0	0	0	0
9.263685428e-17	0	0	0	0	0	0	0	0	0	0
7.813091243e-17	0	0	0	0	0	0	0	0	0	0
6.583198202e-17	0	0	0	0	0	0	0	0	0	0
5.450173434e-17	0	0	0	0	0	0	0	0	0	0
4.347555718e-17	0	0	0	0	0	0	0	0	0	0
3.83587164e-17	0	0	0	0	0	0	0	0	0	0
3.753703176e-17	0	0	0	0	0	0	0	0	0	0
3.926528487e-17	0	0	0	0	0	0	0	0	0	0
4.141778759e-17	0	0	0	0	0	0	0	0	0	0
4.627042277e-17	0	0	0	0	0	0	0	0	0	0
5.109615248e-17	0	0	0	0	0	0	0	0	0	0
5.252457044e-17	0	0	0	0	0	0	0	0	0	0
5.145464223e-17	0	0	0	0	0	0	0	0	0	0
4.641091266e-17	0	0	0	0	0	0	0	0	0	0
4.285670551e-17	0	0	0	0	0	0	0	0	0	0
4.147293534e-17	0	0	0	0	0	0	0	0	0	0
4.236475299e-17	0	0	0	0	0	0	0	0	0	0
4.457663524e-17	0	0	0	0	0	0	0	0	0	0
5.250007581e-17	0	0	0	0	0	0	0	0	0	0
7.054646867e-17	0	0	0	0	0	0	0	0	0	0
8.874849311e-17	0	0	0	0	0	0	0	0	0	0
1.087208688e-16	0	0	0	0	0	0	0	0	0	0
1.204189483e-16	0	0	0	0	0	0	0	0	0	0
1.247212129e-16	0	0	0	0	0	0	0	0	0	0
1.198469854e-16	0	0	0	0	0	0	0	0	0	0
1.08107802e-16	0	0	0	0	0	0	0	0	0	0
8.968372385e-17	0	0	0	0	0	0	0	0	0	0
7.571272463e-17	0	0	0	0	0	0	0	0	0	0
6.253202419e-17	0	0	0	0	0	0	0	0	0	0
5.679557085e-17	0	0	0	0	0	0	0	0	0	0
5.504036583e-17	0	0	0	0	0	0	0	0	0	0
5.496007629e-17	0	0	0	0	0	0	0	0	0	0
6.181200279e-17	0	0	0	0	0	0	0	0	0	0
6.683938543e-17	0	0	0	0	0	0	0	0	0	0
7.013505003e-17	0	0	0	0	0	0	0	0	0	0
6.792885844e-17	0	0	0	0	0	0	0	0	0	0
6.46921549e-17	0	0	0	0	0	0	0	0	0	0
5.862062154e-17	0	0	0	0	0	0	0	0	0	0
5.384392552e-17	0	0	0	0	0	0	0	0	0	0
5.073425676e-17	0	0	0	0	0	0	0	0	0	0
4.86727483e-17	0	0	0	0	0	0	0	0	0	0
5.442678277e-17	0	0	0	0	0	0	0	0	0	0
6.360349108e-17	0	0	0	0	0	0	0	0	0	0
7.84349527e-17	0	0	0	0	0	0	0	0	0	0
9.580177791e-17	0	0	0	0	0	0	0	0	0	0
1.16800364e-16	0	0	0	0	0	0	0	0	0	0
1.342949586e-16	0	0	0	0	0	0	0	0	0	0
1.404577735e-16	0	0	0	0	0	0	0	0	0	0
1.36928222e-16	0	0	0	0	0	0	0	0	0	0
1.220527416e-16	0	0	0	0	0	0	0	0	0	0
1.019788226e-16	0	0	0	0	0	0	0	0	0	0
8.894824419e-17	0	0	0	0	0	0	0	0	0	0
7.882044832e-17	0	0	0	0	0	0	0	0	0	0
7.073969948e-17	0	0	0	0	0	0	0	0	0	0
6.909065519e-17	0	0	0	0	0	0	0	0	0	0
7.427823662e-17	0	0	0	0	0	0	0	0	0	0
7.974810967e-17	0	0	0	0	0	0	0	0	0	0
8.488327776e-17	0	0	0	0	0	0	0	0	0	0
8.491485161e-17	0	0	0	0	0	0	0	0	0	0
8.248712798e-17	0	0	0	0	0	0	0	0	0	0
7.617564103e-17	0	0	0	0	0	0	0	0	0	0
6.860308584e-17	0	0	0	0	0	0	0	0	0	0
6.006427953e-17	0	0	0	0	0	0	0	0	0	0
5.507212346e-17	0	0	0	0	0	0	0	0	0	0
5.376509053e-17	0	0	0	0	0	0	0	0	0	0
5.702567935e-17	0	0	0	0	0	0	0	0	0	0
6.546354807e-17	0	0	0	0	0	0	0	0	0	0
7.798420477e-17	0	0	0	0	0	0	0	0	0	0
9.995908264e-17	0	0	0	0	0	0	0	0	0	0
1.19281068e-16	0	0	0	0	0	0	0	0	0	0
1.34132472e-16	0	0	0	0	0	0	0	0	0	0
1.377592944e-16	0	0	0	0	0	0	0	0	0	0
1.3518866e-16	0	0	0	0	0	0	0	0	0	0
1.204461176e-16	0	0	0	0	0	0	0	0	0	0
1.086627674e-16	0	0	0	0	0	0	0	0	0	0
9.737397022e-17	0	0	0	0	0	0	0	0	0	0
8.666600516e-17	0	0	0	0	0	0	0	0	0	0
8.230802807e-17	0	0	0	0	0	0	0	0	0	0
8.375771442e-17	0	0	0	0	0	0	0	0	0	0
8.888489398e-17	0	0	0	0	0	0	0	0	0	0
9.442788656e-17	0	0	0	0	0	0	0	0	0	0
9.905851034e-17	0	0	0	0	0	0	0	0	0	0
1.010617952e-16	0	0	0	0	0	0	0	0	0	0
9.543625212e-17	0	0	0	0	0	0	0	0	0	0
8.649902289e-17	0	0	0	0	0	0	0	0	0	0
7.510112571e-17	0	0	0	0	0	0	0	0	0	0
6.445987545e-17	0	0	0	0	0	0	0	0	0	0
5.820647355e-17	0	0	0	0	0	0	0	0	0	0
5.56583112e-17	0	0	0	0	0	0	0	0	0	0
5.67743372e-17	0	0	0	0	0	0	0	0	0	0
6.350673653e-17	0	0	0	0	0	0	0	0	0	0
7.833727708e-17	0	0	0	0	0	0	0	0	0	0
9.48817462e-17	0	0	0	0	0	0	0	0	0	0
1.117569407e-16	0	0	0	0	0	0	0	0	0	0
1.227304042e-16	0	0	0	0	0	0	0	0	0	0
1.250668345e-16	0	0	0	0	0	0	0	0	0	0
1.223839466e-16	0	0	0	0	0	0	0	0	0	0
1.152641851e-16	0	0	0	0	0	0	0	0	0	0
1.047417831e-16	0	0	0	0	0	0	0	0	0	0
9.609119187e-17	0	0	0	0	0	0	0	0	0	0
8.847228694e-17	0	0	0	0	0	0	0	0	0	0
8.816620832e-17	0	0	0	0	0	0	0	0	0	0
9.194933655e-17	0	0	0	0	0	0	0	0	0	0
9.920458757e-17	0	0	0	0	0	0	0	0	0	0
1.115989574e-16	0	0	0	0	0	0	0	0	0	0
1.158239329e-16	0	0	0	0	0	0	0	0	0	0
1.140456472e-16	0	0	0	0	0	0	0	0	0	0
1.061341014e-16	0	0	0	0	0	0	0	0	0	0
9.456478046e-17	0	0	0	0	0	0	0	0	0	0
8.04181093e-17	0	0	0	0	0	0	0	0	0	0
6.929540175e-17	0	0	0	0	0	0	0	0	0	0
6.105875035e-17	0	0	0	0	0	0	0	0	0	0
5.673007665e-17	0	0	0	0	0	0	0	0	0	0
5.751698103e-17	0	0	0	0	0	0	0	0	0	0
6.339426054e-17	0	0	0	0	0	0	0	0	0	0
7.39482702e-17	0	0	0	0	0	0	0	0	0	0
8.738695067e-17	0	0	0	0	0	0	0	0	0	0
1.002769482e-16	0	0	0	0	0	0	0	0	0	0
1.089922934e-16	0	0	0	0	0	0	0	0	0	0
1.117715105e-16	0	0	0	0	0	0	0	0	0	0
1.094528968e-16	0	0	0	0	0	0	0	0	0	0
1.037054883e-16	0	0	0	0	0	0	0	0	0	0
9.307233464e-17	0	0	0	0	0	0	0	0	0	0
8.832915645e-17	0	0	0	0	0	0	0	0	0	0
8.661713519e-17	0	0	0	0	0	0	0	0	0	0
8.915781354e-17	0	0	0	0	0	0	0	0	0	0
9.569847224e-17	0	0	0	0	0	0	0	0	0	0
1.103556053e-16	0	0	0	0	0	0	0	0	0	0
1.201994409e-16	0	0	0	0	0	0	0	0	0	0
1.263140028e-16	0	0	0	0	0	0	0	0	0	0
1.237057433e-16	0	0	0	0	0	0	0	0	0	0
1.147814016e-16	0	0	0	0	0	0	0	0	0	0
1.010468582e-16	0	0	0	0	0	0	0	0	0	0
8.666234726e-17	0	0	0	0	0	0	0	0	0	0
7.420597146e-17	0	0	0	0	0	0	0	0	0	0
6.430134962e-17	0	0	0	0	0	0	0	0	0	0
5.754278331e-17	0	0	0	0	0	0	0	0	0	0
5.70206167e-17	0	0	0	0	0	0	0	0	0	0
6.175280234e-17	0	0	0	0	0	0	0	0	0	0
6.965774331e-17	0	0	0	0	0	0	0	0	0	0
8.114588504e-17	0	0	0	0	0	0	0	0	0	0
9.003119292e-17	0	0	0	0	0	0	0	0	0	0
9.56179033e-17	0	0	0	0	0	0	0	0	0	0
9.771835235e-17	0	0	0	0	0	0	0	0	0	0
9.528605569e-17	0	0	0	0	0	0	0	0	0	0
8.749681419e-17	0	0	0	0	0	0	0	0	0	0
8.301778935e-17	0	0	0	0	0	0	0	0	0	0
8.108742583e-17	0	0	0	0	0	0	0	0	0	0
8.115087419e-17	0	0	0	0	0	0	0	0	0	0
8.755738843e-17	0	0	0	0	0	0	0	0	0	0
9.76557632e-17	0	0	0	0	0	0	0	0	0	0
1.101053449e-16	0	0	0	0	0	0	0	0	0	0
1.230774054e-16	0	0	0	0	0	0	0	0	0	0
1.283419478e-16	0	0	0	0	0	0	0	0	0	0
1.284823616e-16	0	0	0	0	0	0	0	0	0	0
1.187313565e-16	0	0	0	0	0	0	0	0	0	0
1.068110069e-16	0	0	0	0	0	0	0	0	0	0
9.14593806e-17	0	0	0	0	0	0	0	0	0	0
7.482114388e-17	0	0	0	0	0	0	0	0	0	0
6.434751131e-17	0	0	0	0	0	0	0	0	0	0
5.797251183e-17	0	0	0	0	0	0	0	0	0	0
5.688359084e-17	0	0	0	0	0	0	0	0	0	0
5.891497902e-17	0	0	0	0	0	0	0	0	0	0
6.545929343e-17	0	0	0	0	0	0	0	0	0	0
7.251057336e-17	0	0	0	0	0	0	0	0	0	0
8.001894589e-17	0	0	0	0	0	0	0	0	0	0
8.291284689e-17	0	0	0	0	0	0	0	0	0	0
8.128238566e-17	0	0	0	0	0	0	0	0	0	0
7.823614823e-17	0	0	0	0	0	0	0	0	0	0
7.435006088e-17	0	0	0	0	0	0	0	0	0	0
7.216155824e-17	0	0	0	0	0	0	0	0	0	0
7.031616549e-17	0	0	0	0	0	0	0	0	0	0
7.167581004e-17	0	0	0	0	0	0	0	0	0	0
7.824901087e-17	0	0	0	0	0	0	0	0	0	0
9.10848687e-17	0	0	0	0	0	0	0	0	0	0
1.035397853e-16	0	0	0	0	0	0	0	0	0	0
1.191015094e-16	0	0	0	0	0	0	0	0	0	0
1.238962752e-16	0	0	0	0	0	0	0	0	0	0
1.218301382e-16	0	0	0	0	0	0	0	0	0	0
1.164410341e-16	0	0	0	0	0	0	0	0	0	0
1.03858686e-16	0	0	0	0	0	0	0	0	0	0
8.704296645e-17	0	0	0	0	0	0	0	0	0	0
7.373335819e-17	0	0	0	0	0	0	0	0	0	0
6.469611207e-17	0	0	0	0	0	0	0	0	0	0
5.72298798e-17	0	0	0	0	0	0	0	0	0	0
5.282626013e-17	0	0	0	0	0	0	0	0	0	0
5.382553038e-17	0	0	0	0	0	0	0	0	0	0
5.737012948e-17	0	0	0	0	0	0	0	0	0	0
6.348993486e-17	0	0	0	0	0	0	0	0	0	0
6.664785954e-17	0	0	0	0	0	0	0	0	0	0
6.772444906e-17	0	0	0	0	0	0	0	0	0	0
6.615955048e-17	0	0	0	0	0	0	0	0	0	0
6.499547761e-17	0	0	0	0	0	0	0	0	0	0
6.127562653e-17	0	0	0	0	0	0	0	0	0	0
5.647741102e-17	0	0	0	0	0	0	0	0	0	0
5.577882733e-17	0	0	0	0	0	0	0	0	0	0
6.009670342e-17	0	0	0	0	0	0	0	0	0	0
6.594353712e-17	0	0	0	0	0	0	0	0	0	0
7.514499583e-17	0	0	0	0	0	0	0	0	0	0
9.017554923e-17	0	0	0	0	0	0	0	0	0	0
9.958204392e-17	0	0	0	0	0	0	0	0	0	0
1.080098537e-16	0	0	0	0	0	0	0	0	0	0
1.068572233e-16	0	0	0	0	0	0	0	0	0	0
9.996157266e-17	0	0	0	0	0	0	0	0	0	0
8.939132566e-17	0	0	0	0	0	0	0	0	0	0
8.028218477e-17	0	0	0	0	0	0	0	0	0	0
6.833395077e-17	0	0	0	0	0	0	0	0	0	0
5.829204787e-17	0	0	0	0	0	0	0	0	0	0
4.852182032e-17	0	0	0	0	0	0	0	0	0	0
4.504299088e-17	0	0	0	0	0	0	0	0	0	0
4.630137806e-17	0	0	0	0	0	0	0	0	0	0
4.760492527e-17	0	0	0	0	0	0	0	0	0	0
5.02712885e-17	0	0	0	0	0	0	0	0	0	0
5.147158038e-17	0	0	0	0	0	0	0	0	0	0
5.336945163e-17	0	0	0	0	0	0	0	0	0	0
5.134264554e-17	0	0	0	0	0	0	0	0	0	0
4.842504007e-17	0	0	0	0	0	0	0	0	0	0
4.389209938e-17	0	0	0	0	0	0	0	0	0	0
4.144070403e-17	0	0	0	0	0	0	0	0	0	0
4.229295737e-17	0	0	0	0	0	0	0	0	0	0
4.357831649e-17	0	0	0	0	0	0	0	0	0	0
4.893159859e-17	0	0	0	0	0	0	0	0	0	0
5.647384405e-17	0	0	0	0	0	0	0	0	0	0
6.809802885e-17	0	0	0	0	0	0	0	0	0	0
7.530819463e-17	0	0	0	0	0	0	0	0	0	0
7.922042496e-17	0	0	0	0	0	0	0	0	0	0
8.007750799e-17	0	0	0	0	0	0	0	0	0	0
7.553554769e-17	0	0	0	0	0	0	0	0	0	0
7.149120673e-17	0	0	0	0	0	0	0	0	0	0
6.26807742e-17	0	0	0	0	0	0	0	0	0	0
5.056677882e-17	0	0	0	0	0	0	0	0	0	0
4.290702985e-17	0	0	0	0	0	0	0	0	0	0
3.899320739e-17	0	0	0	0	0	0	0	0	0	0
3.507929753e-17	0	0	0	0	0	0	0	0	0	0
3.323730539e-17	0	0	0	0	0	0	0	0	0	0
3.286287361e-17	0	0	0	0	0	0	0	0	0	0
3.353548821e-17	0	0	0	0	0	0	0	0	0	0
3.58010761e-17	0	0	0	0	0	0	0	0	0	0
3.506068272e-17	0	0	0	0	0	0	0	0	0	0
3.320564945e-17	0	0	0	0	0	0	0	0	0	0
3.076468728e-17	0	0	0	0	0	0	0	0	0	0
2.992748346e-17	0	0	0	0	0	0	0	0	0	0
2.773514943e-17	0	0	0	0	0	0	0	0	0	0
2.65242074e-17	0	0	0	0	0	0	0	0	0	0
2.642601432e-17	0	0	0	0	0	0	0	0	0	0
2.896427692e-17	0	0	0	0	0	0	0	0	0	0
3.532129573e-17	0	0	0	0	0	0	0	0	0	0
4.042602084e-17	0	0	0	0	0	0	0	0	0	0
4.673527828e-17	0	0	0	0	0	0	0	0	0	0
4.912500929e-17	0	0	0	0	0	0	0	0	0	0
5.217404225e-17	0	0	0	0	0	0	0	0	0	0
4.977502221e-17	0	0	0	0	0	0	0	0	0	0
4.566368408e-17	0	0	0	0	0	0	0	0	0	0
3.834924222e-17	0	0	0	0	0	0	0	0	0	0
3.273688619e-17	0	0	0	0	0	0	0	0	0	0
2.93111062e-17	0	0	0	0	0	0	0	0	0	0
2.47673783e-17	0	0	0	0	0	0	0	0	0	0
1.97792149e-17	0	0	0	0	0	0	0	0	0	0
1.810695239e-17	0	0	0	0	0	0	0	0	0	0
1.889664451e-17	0	0	0	0	0	0	0	0	0	0
1.861706794e-17	0	0	0	0	0	0	0	0	0	0
1.835852663e-17	0	0	0	0	0	0	0	0	0	0
1.808415881e-17	0	0	0	0	0	0	0	0	0	0
1.708349174e-17	0	0	0	0	0	0	0	0	0	0
1.708210502e-17	0	0	0	0	0	0	0	0	0	0
1.549808565e-17	0	0	0	0	0	0	0	0	0	0
1.334739508e-17	0	0	0	0	0	0	0	0	0	0
1.231723205e-17	0	0	0	0	0	0	0	0	0	0
1.313567718e-17	0	0	0	0	0	0	0	0	0	0
1.376221834e-17	0	0	0	0	0	0	0	0	0	0
1.528270631e-17	0	0	0	0	0	0	0	0	0	0
1.82028535e-17	0	0	0	0	0	0	0	0	0	0
2.031751995e-17	0	0	0	0	0	0	0	0	0	0
2.374850117e-17	0	0	0	0	0	0	0	0	0	0
2.41410485e-17	0	0	0	0	0	0	0	0	0	0
2.306718492e-17	0	0	0	0	0	0	0	0	0	0
2.118350102e-17	0	0	0	0	0	0	0	0	0	0
2.037656876e-17	0	0	0	0	0	0	0	0	0	0
1.751835543e-17	0	0	0	0	0	0	0	0	0	0
1.475440255e-17	0	0	0	0	0	0	0	0	0	0
1.089519058e-17	0	0	0	0	0	0	0	0	0	0
9.006448897e-18	0	0	0	0	0	0	0	0	0	0
8.280690473e-18	0	0	0	0	0	0	0	0	0	0
7.15822101e-18	0	0	0	0	0	0	0	0	0	0
6.216074844e-18	0	0	0	0	0	0	0	0	0	0
5.903470134e-18	0	0	0	0	0	0	0	0	0	0
6.506610189e-18	0	0	0	0	0	0	0	0	0	0
6.165909393e-18	0	0	0	0	0	0	0	0	0	0
5.726469872e-18	0	0	0	0	0	0	0	0	0	0
5.091919228e-18	0	0	0	0	0	0	0	0	0	0
4.457869804e-18	0	0	0	0	0	0	0	0	0	0
4.380300896e-18	0	0	0	0	0	0	0	0	0	0
3.886596978e-18	0	0	0	0	0	0	0	0	0	0
3.466527332e-18	0	0	0	0	0	0	0	0	0	0
3.634309731e-18	0	0	0	0	0	0	0	0	0	0
4.768735681e-18	0	0	0	0	0	0	0	0	0	0
5.407386888e-18	0	0	0	0	0	0	0	0	0	0
6.206787453e-18	0	0	0	0	0	0	0	0	0	0
6.524949806e-18	0	0	0	0	0	0	0	0	0	0
7.519677031e-18	0	0	0	0	0	0	0	0	0	0
7.300541371e-18	0	0	0	0	0	0	0	0	0	0
6.934098881e-18	0	0	0	0	0	0	0	0	0	0
6.404024727e-18	0	0	0	0	0	0	0	0	0	0
6.20417496e-18	0	0	0	0	0	0	0	0	0	0
6.183243509e-18	0	0	0	0	0	0	0	0	0	0
5.853440035e-18	0	0	0	0	0	0	0	0	0	0
4.739780249e-18	0	0	0	0	0	0	0	0	0	0
3.923624588e-18	0	0	0	0	0	0	0	0	0	0
2.923735965e-18	0	0	0	0	0	0	0	0	0	0
2.283052353e-18	0	0	0	0	0	0	0	0	0	0
1.838203e-18	0	0	0	0	0	0	0	0	0	0
1.661655243e-18	0	0	0	0	0	0	0	0	0	0
1.665328516e-18	0	0	0	0	0	0	0	0	0	0
1.764855331e-18	0	0	0	0	0	0	0	0	0	0
1.891730187e-18	0	0	0	0	0	0	0	0	0	0
2.159451273e-18	0	0	0	0	0	0	0	0	0	0
2.270266143e-18	0	0	0	0	0	0	0	0	0	0
2.036403138e-18	0	0	0	0	0	0	0	0	0	0
1.943596698e-18	0	0	0	0	0	0	0	0	0	0
1.803535047e-18	0	0	0	0	0	0	0	0	0	0
1.529248197e-18	0	0	0	0	0	0	0	0	0	0
1.565052538e-18	0	0	0	0	0	0	0	0	0	0
1.636737923e-18	0	0	0	0	0	0	0	0	0	0
2.04150212e-18	0	0	0	0	0	0	0	0	0	0
3.426760125e-18	0	0	0	0	0	0	0	0	0	0
4.640867248e-18	0	0	0	0	0	0	0	0	0	0
5.888271953e-18	0	0	0	0	0	0	0	0	0	0
7.857293865e-18	0	0	0	0	0	0	0	0	0	0
1.007408304e-17	0	0	0	0	0	0	0	0	0	0
1.244498815e-17	0	0	0	0	0	0	0	0	0	0
1.314037134e-17	0	0	0	0	0	0	0	0	0	0
1.156857224e-17	0	0	0	0	0	0	0	0	0	0
1.059615709e-17	0	0	0	0	0	0	0	0	0	0
8.686095167e-18	0	0	0	0	0	0	0	0	0	0
7.600377439e-18	0	0	0	0	0	0	0	0	0	0
5.93349621e-18	0	0	0	0	0	0	0	0	0	0
5.589054815e-18	0	0	0	0	0	0	0	0	0	0
5.682525561e-18	0	0	0	0	0	0	0	0	0	0
6.831248651e-18	0	0	0	0	0	0	0	0	0	0
7.867329401e-18	0	0	0	0	0	0	0	0	0	0
8.177945822e-18	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0


==> NL-Optics-Semi-analytical-Pheno(1)/Exchange/NA_=_0.45_950_nm_8_nm_step_width.txt <==
0	0	0	0	0	0	0	0	0	0	0
1.942421826e-20	0	0	0	0	0	0	0	0	0	0
8.073143927e-20	0	0	0	0	0	0	0	0	0	0
1.910460286e-19	0	0	0	0	0	0	0	0	0	0
3.391301929e-19	0	0	0	0	0	0	0	0	0	0
5.049252929e-19	0	0	0	0	0	0	0	0	0	0
6.041487659e-19	0	0	0	0	0	0	0	0	0	0
5.523624444e-19	0	0	0	0	0	0	0	0	0	0
1.842886738e-19	0	0	0	0	0	0	0	0	0	0
3.170433874e-20	0	0	0	0	0	0	0	0	0	0
4.586626453e-20	0	0	0	0	0	0	0	0	0	0
3.164867365e-19	0	0	0	0	0	0	0	0	0	0
9.186657892e-19	0	0	0	0	0	0	0	0	0	0
2.836346039e-18	0	0	0	0	0	0	0	0	0	0
4.428273353e-18	0	0	0	0	0	0	0	0	0	0
6.402829973e-18	0	0	0	0	0	0	0	0	0	0
8.648952673e-18	0	0	0	0	0	0	0	0	0	0
1.012228139e-17	0	0	0	0	0	0	0	0	0	0
1.078466677e-17	0	0	0	0	0	0	0	0	0	0
1.018019053e-17	0	0	0	0	0	0	0	0	0	0
8.461550438e-18	0	0	0	0	0	0	0	0	0	0
6.425521681e-18	0	0	0	0	0	0	0	0	0	0
3.560356288e-18	0	0	0	0	0	0	0	0	0	0
2.939199071e-18	0	0	0	0	0	0	0	0	0	0
2.724203057e-18	0	0	0	0	0	0	0	0	0	0
2.836126056e-18	0	0	0	0	0	0	0	0	0	0
3.249182996e-18	0	0	0	0	0	0	0	0	0	0
3.929954752e-18	0	0	0	0	0	0	0	0	0	0
4.899270463e-18	0	0	0	0	0	0	0	0	0	0
6.1735607e-18	0	0	0	0	0	0	0	0	0	0
7.631645411e-18	0	0	0	0	0	0	0	0	0	0
7.18682132e-18	0	0	0	0	0	0	0	0	0	0
7.473309308e-18	0	0	0	0	0	0	0	0	0	0
7.238458569e-18	0	0	0	0	0	0	0	0	0	0
6.867272458e-18	0	0	0	0	0	0	0	0	0	0
6.62036652e-18	0	0	0	0	0	0	0	0	0	0
7.869279345e-18	0	0	0	0	0	0	0	0	0	0
9.953588056e-18	0	0	0	0	0	0	0	0	0	0
1.307449854e-17	0	0	0	0	0	0	0	0	0	0
1.745473689e-17	0	0	0	0	0	0	0	0	0	0
2.57470158e-17	0	0	0	0	0	0	0	0	0	0
3.241967989e-17	0	0	0	0	0	0	0	0	0	0
3.928432824e-17	0	0	0	0	0	0	0	0	0	0
4.446802706e-17	0	0	0	0	0	0	0	0	0	0
4.059449956e-17	0	0	0	0	0	0	0	0	0	0
3.549899759e-17	0	0	0	0	0	0	0	0	0	0
2.821546693e-17	0	0	0	0	0	0	0	0	0	0
2.148792382e-17	0	0	0	0	0	0	0	0	0	0
1.660496747e-17	0	0	0	0	0	0	0	0	0	0
1.236897697e-17	0	0	0	0	0	0	0	0	0	0
1.149033272e-17	0	0	0	0	0	0	0	0	0	0
1.163822587e-17	0	0	0	0	0	0	0	0	0	0
1.273145898e-17	0	0	0	0	0	0	0	0	0	0
1.466078513e-17	0	0	0	0	0	0	0	0	0	0
1.741683577e-17	0	0	0	0	0	0	0	0	0	0
2.086219454e-17	0	0	0	0	0	0	0	0	0	0
2.42556482e-17	0	0	0	0	0	0	0	0	0	0
2.443847797e-17	0	0	0	0	0	0	0	0	0	0
2.323641093e-17	0	0	0	0	0	0	0	0	0	0
2.220052565e-17	0	0	0	0	0	0	0	0	0	0
2.135066155e-17	0	0	0	0	0	0	0	0	0	0
2.153849333e-17	0	0	0	0	0	0	0	0	0	0
2.461152267e-17	0	0	0	0	0	0	0	0	0	0
2.923627642e-17	0	0	0	0	0	0	0	0	0	0
3.628272163e-17	0	0	0	0	0	0	0	0	0	0
4.626838663e-17	0	0	0	0	0	0	0	0	0	0
5.647789591e-17	0	0	0	0	0	0	0	0	0	0
7.666139248e-17	0	0	0	0	0	0	0	0	0	0
8.95917669e-17	0	0	0	0	0	0	0	0	0	0
9.579221955e-17	0	0	0	0	0	0	0	0	0	0
9.090338719e-17	0	0	0	0	0	0	0	0	0	0
6.80393031e-17	0	0	0	0	0	0	0	0	0	0
5.289874215e-17	0	0	0	0	0	0	0	0	0	0
4.069848648e-17	0	0	0	0	0	0	0	0	0	0
3.24429571e-17	0	0	0	0	0	0	0	0	0	0
2.608591917e-17	0	0	0	0	0	0	0	0	0	0
2.487015988e-17	0	0	0	0	0	0	0	0	0	0
2.540637138e-17	0	0	0	0	0	0	0	0	0	0
2.77568657e-17	0	0	0	0	0	0	0	0	0	0
3.192898438e-17	0	0	0	0	0	0	0	0	0	0
3.669413141e-17	0	0	0	0	0	0	0	0	0	0
4.205746235e-17	0	0	0	0	0	0	0	0	0	0
4.576739818e-17	0	0	0	0	0	0	0	0	0	0
4.616189724e-17	0	0	0	0	0	0	0	0	0	0
4.14815701e-17	0	0	0	0	0	0	0	0	0	0
3.782599103e-17	0	0	0	0	0	0	0	0	0	0
3.658963539e-17	0	0	0	0	0	0	0	0	0	0
3.754895455e-17	0	0	0	0	0	0	0	0	0	0
4.130673611e-17	0	0	0	0	0	0	0	0	0	0
5.163199621e-17	0	0	0	0	0	0	0	0	0	0
6.412256559e-17	0	0	0	0	0	0	0	0	0	0
8.183632778e-17	0	0	0	0	0	0	0	0	0	0
1.048605624e-16	0	0	0	0	0	0	0	0	0	0
1.256506652e-16	0	0	0	0	0	0	0	0	0	0
1.462629783e-16	0	0	0	0	0	0	0	0	0	0
1.477965546e-16	0	0	0	0	0	0	0	0	0	0
1.322914666e-16	0	0	0	0	0	0	0	0	0	0
1.078347974e-16	0	0	0	0	0	0	0	0	0	0
7.526087529e-17	0	0	0	0	0	0	0	0	0	0
5.937407991e-17	0	0	0	0	0	0	0	0	0	0
4.91262343e-17	0	0	0	0	0	0	0	0	0	0
4.350815508e-17	0	0	0	0	0	0	0	0	0	0
4.138995032e-17	0	0	0	0	0	0	0	0	0	0
4.301689027e-17	0	0	0	0	0	0	0	0	0	0
4.727665102e-17	0	0	0	0	0	0	0	0	0	0
5.385148412e-17	0	0	0	0	0	0	0	0	0	0
6.155226718e-17	0	0	0	0	0	0	0	0	0	0
6.490254157e-17	0	0	0	0	0	0	0	0	0	0
6.549376737e-17	0	0	0	0	0	0	0	0	0	0
6.174169859e-17	0	0	0	0	0	0	0	0	0	0
5.621782227e-17	0	0	0	0	0	0	0	0	0	0
4.956257504e-17	0	0	0	0	0	0	0	0	0	0
4.851797318e-17	0	0	0	0	0	0	0	0	0	0
5.083908928e-17	0	0	0	0	0	0	0	0	0	0
5.721856672e-17	0	0	0	0	0	0	0	0	0	0
6.871745625e-17	0	0	0	0	0	0	0	0	0	0
9.078833431e-17	0	0	0	0	0	0	0	0	0	0
1.166687029e-16	0	0	0	0	0	0	0	0	0	0
1.487468034e-16	0	0	0	0	0	0	0	0	0	0
1.804156741e-16	0	0	0	0	0	0	0	0	0	0
1.894626569e-16	0	0	0	0	0	0	0	0	0	0
1.811765309e-16	0	0	0	0	0	0	0	0	0	0
1.559251959e-16	0	0	0	0	0	0	0	0	0	0
1.258295406e-16	0	0	0	0	0	0	0	0	0	0
9.641894901e-17	0	0	0	0	0	0	0	0	0	0
7.464161612e-17	0	0	0	0	0	0	0	0	0	0
6.461905398e-17	0	0	0	0	0	0	0	0	0	0
5.97942993e-17	0	0	0	0	0	0	0	0	0	0
5.93129672e-17	0	0	0	0	0	0	0	0	0	0
6.354817435e-17	0	0	0	0	0	0	0	0	0	0
7.002622256e-17	0	0	0	0	0	0	0	0	0	0
7.817066249e-17	0	0	0	0	0	0	0	0	0	0
8.50418034e-17	0	0	0	0	0	0	0	0	0	0
8.440841443e-17	0	0	0	0	0	0	0	0	0	0
7.835732713e-17	0	0	0	0	0	0	0	0	0	0
7.011341978e-17	0	0	0	0	0	0	0	0	0	0
6.24738599e-17	0	0	0	0	0	0	0	0	0	0
5.763101179e-17	0	0	0	0	0	0	0	0	0	0
5.608218573e-17	0	0	0	0	0	0	0	0	0	0
6.010367935e-17	0	0	0	0	0	0	0	0	0	0
6.922780902e-17	0	0	0	0	0	0	0	0	0	0
8.486317623e-17	0	0	0	0	0	0	0	0	0	0
1.061209858e-16	0	0	0	0	0	0	0	0	0	0
1.441898376e-16	0	0	0	0	0	0	0	0	0	0
1.801735861e-16	0	0	0	0	0	0	0	0	0	0
2.091555149e-16	0	0	0	0	0	0	0	0	0	0
2.177838698e-16	0	0	0	0	0	0	0	0	0	0
1.876969898e-16	0	0	0	0	0	0	0	0	0	0
1.589130734e-16	0	0	0	0	0	0	0	0	0	0
1.299450339e-16	0	0	0	0	0	0	0	0	0	0
1.066792102e-16	0	0	0	0	0	0	0	0	0	0
8.806450655e-17	0	0	0	0	0	0	0	0	0	0
7.850590248e-17	0	0	0	0	0	0	0	0	0	0
7.618779488e-17	0	0	0	0	0	0	0	0	0	0
7.84245114e-17	0	0	0	0	0	0	0	0	0	0
8.462636913e-17	0	0	0	0	0	0	0	0	0	0
9.463331604e-17	0	0	0	0	0	0	0	0	0	0
1.017481755e-16	0	0	0	0	0	0	0	0	0	0
1.036140947e-16	0	0	0	0	0	0	0	0	0	0
9.800298024e-17	0	0	0	0	0	0	0	0	0	0
8.527129093e-17	0	0	0	0	0	0	0	0	0	0
7.21746371e-17	0	0	0	0	0	0	0	0	0	0
6.386547022e-17	0	0	0	0	0	0	0	0	0	0
5.961622514e-17	0	0	0	0	0	0	0	0	0	0
5.976341836e-17	0	0	0	0	0	0	0	0	0	0
6.590910863e-17	0	0	0	0	0	0	0	0	0	0
7.749699184e-17	0	0	0	0	0	0	0	0	0	0
9.645628483e-17	0	0	0	0	0	0	0	0	0	0
1.241694217e-16	0	0	0	0	0	0	0	0	0	0
1.564935344e-16	0	0	0	0	0	0	0	0	0	0
1.921020256e-16	0	0	0	0	0	0	0	0	0	0
2.103825128e-16	0	0	0	0	0	0	0	0	0	0
2.07421738e-16	0	0	0	0	0	0	0	0	0	0
1.874506511e-16	0	0	0	0	0	0	0	0	0	0
1.475392489e-16	0	0	0	0	0	0	0	0	0	0
1.246467547e-16	0	0	0	0	0	0	0	0	0	0
1.075925775e-16	0	0	0	0	0	0	0	0	0	0
9.683200563e-17	0	0	0	0	0	0	0	0	0	0
9.021329138e-17	0	0	0	0	0	0	0	0	0	0
9.384067729e-17	0	0	0	0	0	0	0	0	0	0
9.984957946e-17	0	0	0	0	0	0	0	0	0	0
1.08857044e-16	0	0	0	0	0	0	0	0	0	0
1.178207199e-16	0	0	0	0	0	0	0	0	0	0
1.215628809e-16	0	0	0	0	0	0	0	0	0	0
1.149133914e-16	0	0	0	0	0	0	0	0	0	0
1.014495239e-16	0	0	0	0	0	0	0	0	0	0
8.626575885e-17	0	0	0	0	0	0	0	0	0	0
7.233982642e-17	0	0	0	0	0	0	0	0	0	0
6.278122291e-17	0	0	0	0	0	0	0	0	0	0
5.962017172e-17	0	0	0	0	0	0	0	0	0	0
6.11921436e-17	0	0	0	0	0	0	0	0	0	0
6.79634103e-17	0	0	0	0	0	0	0	0	0	0
8.331717424e-17	0	0	0	0	0	0	0	0	0	0
1.042927845e-16	0	0	0	0	0	0	0	0	0	0
1.326908937e-16	0	0	0	0	0	0	0	0	0	0
1.643867323e-16	0	0	0	0	0	0	0	0	0	0
1.870819222e-16	0	0	0	0	0	0	0	0	0	0
1.903691072e-16	0	0	0	0	0	0	0	0	0	0
1.799713514e-16	0	0	0	0	0	0	0	0	0	0
1.60845711e-16	0	0	0	0	0	0	0	0	0	0
1.386309371e-16	0	0	0	0	0	0	0	0	0	0
1.162351711e-16	0	0	0	0	0	0	0	0	0	0
1.068327254e-16	0	0	0	0	0	0	0	0	0	0
1.02895682e-16	0	0	0	0	0	0	0	0	0	0
1.042027215e-16	0	0	0	0	0	0	0	0	0	0
1.094154047e-16	0	0	0	0	0	0	0	0	0	0
1.251687044e-16	0	0	0	0	0	0	0	0	0	0
1.355370827e-16	0	0	0	0	0	0	0	0	0	0
1.407880104e-16	0	0	0	0	0	0	0	0	0	0
1.353751069e-16	0	0	0	0	0	0	0	0	0	0
1.196529042e-16	0	0	0	0	0	0	0	0	0	0
1.00179781e-16	0	0	0	0	0	0	0	0	0	0
8.282084825e-17	0	0	0	0	0	0	0	0	0	0
7.019406439e-17	0	0	0	0	0	0	0	0	0	0
6.217392369e-17	0	0	0	0	0	0	0	0	0	0
5.946527148e-17	0	0	0	0	0	0	0	0	0	0
6.24654442e-17	0	0	0	0	0	0	0	0	0	0
7.08334803e-17	0	0	0	0	0	0	0	0	0	0
8.511984949e-17	0	0	0	0	0	0	0	0	0	0
1.094665637e-16	0	0	0	0	0	0	0	0	0	0
1.348647946e-16	0	0	0	0	0	0	0	0	0	0
1.578651859e-16	0	0	0	0	0	0	0	0	0	0
1.704184802e-16	0	0	0	0	0	0	0	0	0	0
1.679259673e-16	0	0	0	0	0	0	0	0	0	0
1.489264456e-16	0	0	0	0	0	0	0	0	0	0
1.340701119e-16	0	0	0	0	0	0	0	0	0	0
1.212790116e-16	0	0	0	0	0	0	0	0	0	0
1.120901753e-16	0	0	0	0	0	0	0	0	0	0
1.081930021e-16	0	0	0	0	0	0	0	0	0	0
1.118393281e-16	0	0	0	0	0	0	0	0	0	0
1.204650433e-16	0	0	0	0	0	0	0	0	0	0
1.332429916e-16	0	0	0	0	0	0	0	0	0	0
1.547840156e-16	0	0	0	0	0	0	0	0	0	0
1.630806494e-16	0	0	0	0	0	0	0	0	0	0
1.600502412e-16	0	0	0	0	0	0	0	0	0	0
1.446962925e-16	0	0	0	0	0	0	0	0	0	0
1.224949523e-16	0	0	0	0	0	0	0	0	0	0
9.702200277e-17	0	0	0	0	0	0	0	0	0	0
7.92100002e-17	0	0	0	0	0	0	0	0	0	0
6.74368576e-17	0	0	0	0	0	0	0	0	0	0
6.124309173e-17	0	0	0	0	0	0	0	0	0	0
6.026661413e-17	0	0	0	0	0	0	0	0	0	0
6.46675019e-17	0	0	0	0	0	0	0	0	0	0
7.43951499e-17	0	0	0	0	0	0	0	0	0	0
8.982452953e-17	0	0	0	0	0	0	0	0	0	0
1.101960561e-16	0	0	0	0	0	0	0	0	0	0
1.312331355e-16	0	0	0	0	0	0	0	0	0	0
1.434737446e-16	0	0	0	0	0	0	0	0	0	0
1.453913091e-16	0	0	0	0	0	0	0	0	0	0
1.38794034e-16	0	0	0	0	0	0	0	0	0	0
1.219874807e-16	0	0	0	0	0	0	0	0	0	0
1.124153723e-16	0	0	0	0	0	0	0	0	0	0
1.065376045e-16	0	0	0	0	0	0	0	0	0	0
1.053663885e-16	0	0	0	0	0	0	0	0	0	0
1.100495957e-16	0	0	0	0	0	0	0	0	0	0
1.248267708e-16	0	0	0	0	0	0	0	0	0	0
1.413504179e-16	0	0	0	0	0	0	0	0	0	0
1.603289494e-16	0	0	0	0	0	0	0	0	0	0
1.760277415e-16	0	0	0	0	0	0	0	0	0	0
1.864622499e-16	0	0	0	0	0	0	0	0	0	0
1.72264535e-16	0	0	0	0	0	0	0	0	0	0
1.471798742e-16	0	0	0	0	0	0	0	0	0	0
1.196943669e-16	0	0	0	0	0	0	0	0	0	0
9.676586134e-17	0	0	0	0	0	0	0	0	0	0
7.607693539e-17	0	0	0	0	0	0	0	0	0	0
6.560651726e-17	0	0	0	0	0	0	0	0	0	0
6.078939605e-17	0	0	0	0	0	0	0	0	0	0
6.166521236e-17	0	0	0	0	0	0	0	0	0	0
6.785702983e-17	0	0	0	0	0	0	0	0	0	0
7.84437654e-17	0	0	0	0	0	0	0	0	0	0
9.316634047e-17	0	0	0	0	0	0	0	0	0	0
1.091359701e-16	0	0	0	0	0	0	0	0	0	0
1.225340738e-16	0	0	0	0	0	0	0	0	0	0
1.24689851e-16	0	0	0	0	0	0	0	0	0	0
1.201317467e-16	0	0	0	0	0	0	0	0	0	0
1.119691988e-16	0	0	0	0	0	0	0	0	0	0
1.05082524e-16	0	0	0	0	0	0	0	0	0	0
9.612917592e-17	0	0	0	0	0	0	0	0	0	0
9.612532768e-17	0	0	0	0	0	0	0	0	0	0
1.013972797e-16	0	0	0	0	0	0	0	0	0	0
1.125294328e-16	0	0	0	0	0	0	0	0	0	0
1.31795207e-16	0	0	0	0	0	0	0	0	0	0
1.630775139e-16	0	0	0	0	0	0	0	0	0	0
1.853931303e-16	0	0	0	0	0	0	0	0	0	0
1.976720906e-16	0	0	0	0	0	0	0	0	0	0
1.962286622e-16	0	0	0	0	0	0	0	0	0	0
1.735726608e-16	0	0	0	0	0	0	0	0	0	0
1.425741898e-16	0	0	0	0	0	0	0	0	0	0
1.134397728e-16	0	0	0	0	0	0	0	0	0	0
9.056865888e-17	0	0	0	0	0	0	0	0	0	0
7.582767779e-17	0	0	0	0	0	0	0	0	0	0
6.385637693e-17	0	0	0	0	0	0	0	0	0	0
6.054335988e-17	0	0	0	0	0	0	0	0	0	0
6.205888275e-17	0	0	0	0	0	0	0	0	0	0
6.940904104e-17	0	0	0	0	0	0	0	0	0	0
8.114078047e-17	0	0	0	0	0	0	0	0	0	0
9.305992489e-17	0	0	0	0	0	0	0	0	0	0
1.027299139e-16	0	0	0	0	0	0	0	0	0	0
1.067379601e-16	0	0	0	0	0	0	0	0	0	0
1.06218394e-16	0	0	0	0	0	0	0	0	0	0
9.64470983e-17	0	0	0	0	0	0	0	0	0	0
8.909151929e-17	0	0	0	0	0	0	0	0	0	0
8.400125085e-17	0	0	0	0	0	0	0	0	0	0
8.419049135e-17	0	0	0	0	0	0	0	0	0	0
8.74803226e-17	0	0	0	0	0	0	0	0	0	0
9.790583458e-17	0	0	0	0	0	0	0	0	0	0
1.148141051e-16	0	0	0	0	0	0	0	0	0	0
1.378972796e-16	0	0	0	0	0	0	0	0	0	0
1.675844583e-16	0	0	0	0	0	0	0	0	0	0
1.970816714e-16	0	0	0	0	0	0	0	0	0	0
2.015459873e-16	0	0	0	0	0	0	0	0	0	0
1.877369533e-16	0	0	0	0	0	0	0	0	0	0
1.650372146e-16	0	0	0	0	0	0	0	0	0	0
1.294721629e-16	0	0	0	0	0	0	0	0	0	0
1.023215974e-16	0	0	0	0	0	0	0	0	0	0
8.213716997e-17	0	0	0	0	0	0	0	0	0	0
6.879594627e-17	0	0	0	0	0	0	0	0	0	0
6.261255206e-17	0	0	0	0	0	0	0	0	0	0
5.882577185e-17	0	0	0	0	0	0	0	0	0	0
6.138087807e-17	0	0	0	0	0	0	0	0	0	0
6.754672437e-17	0	0	0	0	0	0	0	0	0	0
7.780215945e-17	0	0	0	0	0	0	0	0	0	0
8.652355302e-17	0	0	0	0	0	0	0	0	0	0
8.94945984e-17	0	0	0	0	0	0	0	0	0	0
8.741621872e-17	0	0	0	0	0	0	0	0	0	0
8.187038747e-17	0	0	0	0	0	0	0	0	0	0
7.710957348e-17	0	0	0	0	0	0	0	0	0	0
6.877253869e-17	0	0	0	0	0	0	0	0	0	0
6.629999663e-17	0	0	0	0	0	0	0	0	0	0
6.76865343e-17	0	0	0	0	0	0	0	0	0	0
7.582945733e-17	0	0	0	0	0	0	0	0	0	0
9.119388746e-17	0	0	0	0	0	0	0	0	0	0
1.111930763e-16	0	0	0	0	0	0	0	0	0	0
1.360181159e-16	0	0	0	0	0	0	0	0	0	0
1.60185411e-16	0	0	0	0	0	0	0	0	0	0
1.799596267e-16	0	0	0	0	0	0	0	0	0	0
1.814199885e-16	0	0	0	0	0	0	0	0	0	0
1.628368924e-16	0	0	0	0	0	0	0	0	0	0
1.368791832e-16	0	0	0	0	0	0	0	0	0	0
1.137824556e-16	0	0	0	0	0	0	0	0	0	0
8.537781786e-17	0	0	0	0	0	0	0	0	0	0
6.94216459e-17	0	0	0	0	0	0	0	0	0	0
5.923081851e-17	0	0	0	0	0	0	0	0	0	0
5.56690833e-17	0	0	0	0	0	0	0	0	0	0
5.426358598e-17	0	0	0	0	0	0	0	0	0	0
5.656945936e-17	0	0	0	0	0	0	0	0	0	0
6.159749392e-17	0	0	0	0	0	0	0	0	0	0
6.662398109e-17	0	0	0	0	0	0	0	0	0	0
7.160311585e-17	0	0	0	0	0	0	0	0	0	0
7.036358481e-17	0	0	0	0	0	0	0	0	0	0
6.535907091e-17	0	0	0	0	0	0	0	0	0	0
5.924695628e-17	0	0	0	0	0	0	0	0	0	0
5.567112602e-17	0	0	0	0	0	0	0	0	0	0
5.191146976e-17	0	0	0	0	0	0	0	0	0	0
4.940247305e-17	0	0	0	0	0	0	0	0	0	0
5.234954121e-17	0	0	0	0	0	0	0	0	0	0
5.950195672e-17	0	0	0	0	0	0	0	0	0	0
7.435166647e-17	0	0	0	0	0	0	0	0	0	0
9.745676445e-17	0	0	0	0	0	0	0	0	0	0
1.185941022e-16	0	0	0	0	0	0	0	0	0	0
1.35646932e-16	0	0	0	0	0	0	0	0	0	0
1.475888463e-16	0	0	0	0	0	0	0	0	0	0
1.415199857e-16	0	0	0	0	0	0	0	0	0	0
1.229744389e-16	0	0	0	0	0	0	0	0	0	0
1.020132218e-16	0	0	0	0	0	0	0	0	0	0
8.243981028e-17	0	0	0	0	0	0	0	0	0	0
6.893996133e-17	0	0	0	0	0	0	0	0	0	0
5.227271918e-17	0	0	0	0	0	0	0	0	0	0
4.545423893e-17	0	0	0	0	0	0	0	0	0	0
4.217989268e-17	0	0	0	0	0	0	0	0	0	0
4.370225621e-17	0	0	0	0	0	0	0	0	0	0
4.593847711e-17	0	0	0	0	0	0	0	0	0	0
4.88681329e-17	0	0	0	0	0	0	0	0	0	0
5.050539729e-17	0	0	0	0	0	0	0	0	0	0
4.972403097e-17	0	0	0	0	0	0	0	0	0	0
4.868522337e-17	0	0	0	0	0	0	0	0	0	0
4.319433515e-17	0	0	0	0	0	0	0	0	0	0
3.823863515e-17	0	0	0	0	0	0	0	0	0	0
3.445791677e-17	0	0	0	0	0	0	0	0	0	0
3.388985352e-17	0	0	0	0	0	0	0	0	0	0
3.306847364e-17	0	0	0	0	0	0	0	0	0	0
3.624473268e-17	0	0	0	0	0	0	0	0	0	0
4.26750279e-17	0	0	0	0	0	0	0	0	0	0
5.270153889e-17	0	0	0	0	0	0	0	0	0	0
6.883634682e-17	0	0	0	0	0	0	0	0	0	0
8.674874422e-17	0	0	0	0	0	0	0	0	0	0
9.532246573e-17	0	0	0	0	0	0	0	0	0	0
9.61263297e-17	0	0	0	0	0	0	0	0	0	0
9.371508565e-17	0	0	0	0	0	0	0	0	0	0
7.787232899e-17	0	0	0	0	0	0	0	0	0	0
6.394191148e-17	0	0	0	0	0	0	0	0	0	0
5.152708438e-17	0	0	0	0	0	0	0	0	0	0
4.1679098e-17	0	0	0	0	0	0	0	0	0	0
3.632629692e-17	0	0	0	0	0	0	0	0	0	0
2.868104957e-17	0	0	0	0	0	0	0	0	0	0
2.695129519e-17	0	0	0	0	0	0	0	0	0	0
2.686748451e-17	0	0	0	0	0	0	0	0	0	0
2.954378633e-17	0	0	0	0	0	0	0	0	0	0
3.12257536e-17	0	0	0	0	0	0	0	0	0	0
3.088279039e-17	0	0	0	0	0	0	0	0	0	0
2.904365131e-17	0	0	0	0	0	0	0	0	0	0
2.620767076e-17	0	0	0	0	0	0	0	0	0	0
2.450357179e-17	0	0	0	0	0	0	0	0	0	0
2.056843839e-17	0	0	0	0	0	0	0	0	0	0
1.833081069e-17	0	0	0	0	0	0	0	0	0	0
1.72156677e-17	0	0	0	0	0	0	0	0	0	0
1.856920909e-17	0	0	0	0	0	0	0	0	0	0
2.057883223e-17	0	0	0	0	0	0	0	0	0	0
2.485922763e-17	0	0	0	0	0	0	0	0	0	0
3.103002522e-17	0	0	0	0	0	0	0	0	0	0
4.081342834e-17	0	0	0	0	0	0	0	0	0	0
4.733850893e-17	0	0	0	0	0	0	0	0	0	0
5.212302929e-17	0	0	0	0	0	0	0	0	0	0
5.063759395e-17	0	0	0	0	0	0	0	0	0	0
4.590754245e-17	0	0	0	0	0	0	0	0	0	0
4.194521507e-17	0	0	0	0	0	0	0	0	0	0
3.078210058e-17	0	0	0	0	0	0	0	0	0	0
2.4311381e-17	0	0	0	0	0	0	0	0	0	0
1.922090308e-17	0	0	0	0	0	0	0	0	0	0
1.682559992e-17	0	0	0	0	0	0	0	0	0	0
1.42060055e-17	0	0	0	0	0	0	0	0	0	0
1.173852872e-17	0	0	0	0	0	0	0	0	0	0
1.163082108e-17	0	0	0	0	0	0	0	0	0	0
1.182449411e-17	0	0	0	0	0	0	0	0	0	0
1.318445424e-17	0	0	0	0	0	0	0	0	0	0
1.325571717e-17	0	0	0	0	0	0	0	0	0	0
1.205531852e-17	0	0	0	0	0	0	0	0	0	0
1.053847796e-17	0	0	0	0	0	0	0	0	0	0
9.918500421e-18	0	0	0	0	0	0	0	0	0	0
8.485411033e-18	0	0	0	0	0	0	0	0	0	0
6.797838398e-18	0	0	0	0	0	0	0	0	0	0
6.21254292e-18	0	0	0	0	0	0	0	0	0	0
6.163886117e-18	0	0	0	0	0	0	0	0	0	0
7.569008751e-18	0	0	0	0	0	0	0	0	0	0
9.641870308e-18	0	0	0	0	0	0	0	0	0	0
1.206808541e-17	0	0	0	0	0	0	0	0	0	0
1.458180383e-17	0	0	0	0	0	0	0	0	0	0
1.825666116e-17	0	0	0	0	0	0	0	0	0	0
1.901961475e-17	0	0	0	0	0	0	0	0	0	0
1.781682479e-17	0	0	0	0	0	0	0	0	0	0
1.55586457e-17	0	0	0	0	0	0	0	0	0	0
1.285994684e-17	0	0	0	0	0	0	0	0	0	0
1.128834954e-17	0	0	0	0	0	0	0	0	0	0
6.874401144e-18	0	0	0	0	0	0	0	0	0	0
5.087983629e-18	0	0	0	0	0	0	0	0	0	0
3.844883984e-18	0	0	0	0	0	0	0	0	0	0
3.409344449e-18	0	0	0	0	0	0	0	0	0	0
2.83620504e-18	0	0	0	0	0	0	0	0	0	0
2.380844466e-18	0	0	0	0	0	0	0	0	0	0
2.279095538e-18	0	0	0	0	0	0	0	0	0	0
2.179844375e-18	0	0	0	0	0	0	0	0	0	0
2.499713318e-18	0	0	0	0	0	0	0	0	0	0
2.386955937e-18	0	0	0	0	0	0	0	0	0	0
2.031708944e-18	0	0	0	0	0	0	0	0	0	0
1.675894365e-18	0	0	0	0	0	0	0	0	0	0
1.618916788e-18	0	0	0	0	0	0	0	0	0	0
1.319471223e-18	0	0	0	0	0	0	0	0	0	0
9.546228918e-19	0	0	0	0	0	0	0	0	0	0
8.80266487e-19	0	0	0	0	0	0	0	0	0	0
9.186125898e-19	0	0	0	0	0	0	0	0	0	0
1.27839815e-18	0	0	0	0	0	0	0	0	0	0
1.788378066e-18	0	0	0	0	0	0	0	0	0	0
2.148967753e-18	0	0	0	0	0	0	0	0	0	0
2.39466327e-18	0	0	0	0	0	0	0	0	0	0
3.007844245e-18	0	0	0	0	0	0	0	0	0	0
2.893379098e-18	0	0	0	0	0	0	0	0	0	0
2.587371939e-18	0	0	0	0	0	0	0	0	0	0
2.482464304e-18	0	0	0	0	0	0	0	0	0	0
2.63636666e-18	0	0	0	0	0	0	0	0	0	0
2.991647569e-18	0	0	0	0	0	0	0	0	0	0
4.257924043e-18	0	0	0	0	0	0	0	0	0	0
5.296900116e-18	0	0	0	0	0	0	0	0	0	0
6.193944327e-18	0	0	0	0	0	0	0	0	0	0
5.700185597e-18	0	0	0	0	0	0	0	0	0	0
5.346345568e-18	0	0	0	0	0	0	0	0	0	0
4.024773856e-18	0	0	0	0	0	0	0	0	0	0
3.118878268e-18	0	0	0	0	0	0	0	0	0	0
2.39177884e-18	0	0	0	0	0	0	0	0	0	0
1.605778866e-18	0	0	0	0	0	0	0	0	0	0
1.565128556e-18	0	0	0	0	0	0	0	0	0	0
1.690110084e-18	0	0	0	0	0	0	0	0	0	0
1.972614331e-18	0	0	0	0	0	0	0	0	0	0
2.06831665e-18	0	0	0	0	0	0	0	0	0	0
2.60416998e-18	0	0	0	0	0	0	0	0	0	0
3.329826822e-18	0	0	0	0	0	0	0	0	0	0
3.841983518e-18	0	0	0	0	0	0	0	0	0	0
3.486593182e-18	0	0	0	0	0	0	0	0	0	0
3.50572177e-18	0	0	0	0	0	0	0	0	0	0
3.070510195e-18	0	0	0	0	0	0	0	0	0	0
3.050440158e-18	0	0	0	0	0	0	0	0	0	0
3.233827431e-18	0	0	0	0	0	0	0	0	0	0
3.199885578e-18	0	0	0	0	0	0	0	0	0	0
4.14251975e-18	0	0	0	0	0	0	0	0	0	0
7.55268812e-18	0	0	0	0	0	0	0	0	0	0
1.032702411e-17	0	0	0	0	0	0	0	0	0	0
1.277008554e-17	0	0	0	0	0	0	0	0	0	0
1.68958562e-17	0	0	0	0	0	0	0	0	0	0
2.282156731e-17	0	0	0	0	0	0	0	0	0	0
2.543364937e-17	0	0	0	0	0	0	0	0	0	0
2.590157627e-17	0	0	0	0	0	0	0	0	0	0
2.212678718e-17	0	0	0	0	0	0	0	0	0	0
1.776238323e-17	0	0	0	0	0	0	0	0	0	0
1.46499293e-17	0	0	0	0	0	0	0	0	0	0
1.202166202e-17	0	0	0	0	0	0	0	0	0	0
9.17453243e-18	0	0	0	0	0	0	0	0	0	0
8.300310366e-18	0	0	0	0	0	0	0	0	0	0
8.76002928e-18	0	0	0	0	0	0	0	0	0	0
9.536722332e-18	0	0	0	0	0	0	0	0	0	0
1.095386702e-17	0	0	0	0	0	0	0	0	0	0
1.187685553e-17	0	0	0	0	0	0	0	0	0	0
1.406391236e-17	0	0	0	0	0	0	0	0	0	0
1.559276172e-17	0	0	0	0	0	0	0	0	0	0
1.643959808e-17	0	0	0	0	0	0	0	0	0	0
1.503903326e-17	0	0	0	0	0	0	0	0	0	0
1.459476129e-17	0	0	0	0	0	0	0	0	0	0
1.418689391e-17	0	0	0	0	0	0	0	0	0	0
1.46045377e-17	0	0	0	0	0	0	0	0	0	0
1.587890455e-17	0	0	0	0	0	0	0	0	0	0
1.695245752e-17	0	0	0	0	0	0	0	0	0	0
2.427830819e-17	0	0	0	0	0	0	0	0	0	0
3.050423516e-17	0	0	0	0	0	0	0	0	0	0
3.84836803e-17	0	0	0	0	0	0	0	0	0	0
4.486743727e-17	0	0	0	0	0	0	0	0	0	0
5.26021757e-17	0	0	0	0	0	0	0	0	0	0
5.738836478e-17	0	0	0	0	0	0	0	0	0	0
5.637608431e-17	0	0	0	0	0	0	0	0	0	0
5.164145112e-17	0	0	0	0	0	0	0	0	0	0
4.209138099e-17	0	0	0	0	0	0	0	0	0	0
3.335788041e-17	0	0	0	0	0	0	0	0	0	0
2.809695679e-17	0	0	0	0	0	0	0	0	0	0
2.441195094e-17	0	0	0	0	0	0	0	0	0	0
2.107099358e-17	0	0	0	0	0	0	0	0	0	0
2.086310941e-17	0	0	0	0	0	0	0	0	0	0
2.339329304e-17	0	0	0	0	0	0	0	0	0	0
2.61741334e-17	0	0	0	0	0	0	0	0	0	0
2.977934969e-17	0	0	0	0	0	0	0	0	0	0
3.148692101e-17	0	0	0	0	0	0	0	0	0	0
3.338993659e-17	0	0	0	0	0	0	0	0	0	0
3.393357307e-17	0	0	0	0	0	0	0	0	0	0
3.332007802e-17	0	0	0	0	0	0	0	0	0	0
3.024634264e-17	0	0	0	0	0	0	0	0	0	0
2.931471417e-17	0	0	0	0	0	0	0	0	0	0
3.05740806e-17	0	0	0	0	0	0	0	0	0	0
3.300797974e-17	0	0	0	0	0	0	0	0	0	0
3.770617996e-17	0	0	0	0	0	0	0	0	0	0
4.307157993e-17	0	0	0	0	0	0	0	0	0	0
5.829058229e-17	0	0	0	0	0	0	0	0	0	0
7.140659731e-17	0	0	0	0	0	0	0	0	0	0
8.478858293e-17	0	0	0	0	0	0	0	0	0	0
9.097035979e-17	0	0	0	0	0	0	0	0	0	0
9.462275455e-17	0	0	0	0	0	0	0	0	0	0
8.909947903e-17	0	0	0	0	0	0	0	0	0	0
8.058934727e-17	0	0	0	0	0	0	0	0	0	0
6.678364766e-17	0	0	0	0	0	0	0	0	0	0
5.663114952e-17	0	0	0	0	0	0	0	0	0	0
4.682193247e-17	0	0	0	0	0	0	0	0	0	0
4.181787641e-17	0	0	0	0	0	0	0	0	0	0
3.948917546e-17	0	0	0	0	0	0	0	0	0	0
3.806915607e-17	0	0	0	0	0	0	0	0	0	0
4.063969155e-17	0	0	0	0	0	0	0	0	0	0
4.642879224e-17	0	0	0	0	0	0	0	0	0	0
5.095341962e-17	0	0	0	0	0	0	0	0	0	0
5.220289486e-17	0	0	0	0	0	0	0	0	0	0
5.33552127e-17	0	0	0	0	0	0	0	0	0	0
5.163524726e-17	0	0	0	0	0	0	0	0	0	0
4.951435024e-17	0	0	0	0	0	0	0	0	0	0
4.731737411e-17	0	0	0	0	0	0	0	0	0	0
4.404012713e-17	0	0	0	0	0	0	0	0	0	0
4.454604724e-17	0	0	0	0	0	0	0	0	0	0
5.046607966e-17	0	0	0	0	0	0	0	0	0	0
5.813373163e-17	0	0	0	0	0	0	0	0	0	0
6.760425911e-17	0	0	0	0	0	0	0	0	0	0
8.310838059e-17	0	0	0	0	0	0	0	0	0	0
1.050883392e-16	0	0	0	0	0	0	0	0	0	0
1.204368645e-16	0	0	0	0	0	0	0	0	0	0
1.296384872e-16	0	0	0	0	0	0	0	0	0	0
1.260498304e-16	0	0	0	0	0	0	0	0	0	0
1.194398481e-16	0	0	0	0	0	0	0	0	0	0
1.035463913e-16	0	0	0	0	0	0	0	0	0	0
9.047826755e-17	0	0	0	0	0	0	0	0	0	0
7.542516115e-17	0	0	0	0	0	0	0	0	0	0
6.59837899e-17	0	0	0	0	0	0	0	0	0	0
5.995332741e-17	0	0	0	0	0	0	0	0	0	0
5.841310581e-17	0	0	0	0	0	0	0	0	0	0
6.012689847e-17	0	0	0	0	0	0	0	0	0	0
6.232331312e-17	0	0	0	0	0	0	0	0	0	0
6.741544512e-17	0	0	0	0	0	0	0	0	0	0
7.26752595e-17	0	0	0	0	0	0	0	0	0	0
7.39795739e-17	0	0	0	0	0	0	0	0	0	0
7.027169791e-17	0	0	0	0	0	0	0	0	0	0
6.681487748e-17	0	0	0	0	0	0	0	0	0	0
6.184725665e-17	0	0	0	0	0	0	0	0	0	0
5.867955352e-17	0	0	0	0	0	0	0	0	0	0
5.741100777e-17	0	0	0	0	0	0	0	0	0	0
5.710400733e-17	0	0	0	0	0	0	0	0	0	0
6.237638925e-17	0	0	0	0	0	0	0	0	0	0
7.639352337e-17	0	0	0	0	0	0	0	0	0	0
9.24579515e-17	0	0	0	0	0	0	0	0	0	0
1.095716938e-16	0	0	0	0	0	0	0	0	0	0
1.29398233e-16	0	0	0	0	0	0	0	0	0	0
1.454071756e-16	0	0	0	0	0	0	0	0	0	0
1.511811659e-16	0	0	0	0	0	0	0	0	0	0
1.484839245e-16	0	0	0	0	0	0	0	0	0	0
1.348925153e-16	0	0	0	0	0	0	0	0	0	0
1.216558601e-16	0	0	0	0	0	0	0	0	0	0
1.033402584e-16	0	0	0	0	0	0	0	0	0	0
9.175696653e-17	0	0	0	0	0	0	0	0	0	0
8.098303951e-17	0	0	0	0	0	0	0	0	0	0
7.655202367e-17	0	0	0	0	0	0	0	0	0	0
7.80163453e-17	0	0	0	0	0	0	0	0	0	0
8.170190387e-17	0	0	0	0	0	0	0	0	0	0
8.697257656e-17	0	0	0	0	0	0	0	0	0	0
8.926211426e-17	0	0	0	0	0	0	0	0	0	0
9.084839497e-17	0	0	0	0	0	0	0	0	0	0
8.909486811e-17	0	0	0	0	0	0	0	0	0	0
8.421770714e-17	0	0	0	0	0	0	0	0	0	0
7.611124671e-17	0	0	0	0	0	0	0	0	0	0
7.020774966e-17	0	0	0	0	0	0	0	0	0	0
6.567945671e-17	0	0	0	0	0	0	0	0	0	0
6.4828577e-17	0	0	0	0	0	0	0	0	0	0
6.787316866e-17	0	0	0	0	0	0	0	0	0	0
7.394598544e-17	0	0	0	0	0	0	0	0	0	0
8.706771689e-17	0	0	0	0	0	0	0	0	0	0
1.094298931e-16	0	0	0	0	0	0	0	0	0	0
1.303944652e-16	0	0	0	0	0	0	0	0	0	0
1.458593379e-16	0	0	0	0	0	0	0	0	0	0
1.572138408e-16	0	0	0	0	0	0	0	0	0	0
1.570890722e-16	0	0	0	0	0	0	0	0	0	0
1.51510244e-16	0	0	0	0	0	0	0	0	0	0
1.378643786e-16	0	0	0	0	0	0	0	0	0	0
1.250044884e-16	0	0	0	0	0	0	0	0	0	0
1.125033949e-16	0	0	0	0	0	0	0	0	0	0
1.001513077e-16	0	0	0	0	0	0	0	0	0	0
9.501290815e-17	0	0	0	0	0	0	0	0	0	0
9.223554562e-17	0	0	0	0	0	0	0	0	0	0
9.49741897e-17	0	0	0	0	0	0	0	0	0	0
1.030712225e-16	0	0	0	0	0	0	0	0	0	0
1.078204806e-16	0	0	0	0	0	0	0	0	0	0
1.079358431e-16	0	0	0	0	0	0	0	0	0	0
1.053750294e-16	0	0	0	0	0	0	0	0	0	0
9.88678902e-17	0	0	0	0	0	0	0	0	0	0
9.060750279e-17	0	0	0	0	0	0	0	0	0	0
8.227009396e-17	0	0	0	0	0	0	0	0	0	0
7.384498758e-17	0	0	0	0	0	0	0	0	0	0
6.939498888e-17	0	0	0	0	0	0	0	0	0	0
6.924214368e-17	0	0	0	0	0	0	0	0	0	0
7.383120478e-17	0	0	0	0	0	0	0	0	0	0
8.262034481e-17	0	0	0	0	0	0	0	0	0	0
9.769369535e-17	0	0	0	0	0	0	0	0	0	0
1.192951743e-16	0	0	0	0	0	0	0	0	0	0
1.375970368e-16	0	0	0	0	0	0	0	0	0	0
1.514289913e-16	0	0	0	0	0	0	0	0	0	0
1.556001643e-16	0	0	0	0	0	0	0	0	0	0
1.54756244e-16	0	0	0	0	0	0	0	0	0	0
1.434902959e-16	0	0	0	0	0	0	0	0	0	0
1.337062267e-16	0	0	0	0	0	0	0	0	0	0
1.213302256e-16	0	0	0	0	0	0	0	0	0	0
1.12239701e-16	0	0	0	0	0	0	0	0	0	0
1.055577706e-16	0	0	0	0	0	0	0	0	0	0
1.050491032e-16	0	0	0	0	0	0	0	0	0	0
1.085386794e-16	0	0	0	0	0	0	0	0	0	0
1.135036909e-16	0	0	0	0	0	0	0	0	0	0
1.194019406e-16	0	0	0	0	0	0	0	0	0	0
1.250048941e-16	0	0	0	0	0	0	0	0	0	0
1.227484427e-16	0	0	0	0	0	0	0	0	0	0
1.150425888e-16	0	0	0	0	0	0	0	0	0	0
1.05221892e-16	0	0	0	0	0	0	0	0	0	0
9.313062259e-17	0	0	0	0	0	0	0	0	0	0
8.329631448e-17	0	0	0	0	0	0	0	0	0	0
7.590553523e-17	0	0	0	0	0	0	0	0	0	0
7.108698025e-17	0	0	0	0	0	0	0	0	0	0
7.130338761e-17	0	0	0	0	0	0	0	0	0	0
7.811883297e-17	0	0	0	0	0	0	0	0	0	0
8.940857676e-17	0	0	0	0	0	0	0	0	0	0
1.041902493e-16	0	0	0	0	0	0	0	0	0	0
1.207856594e-16	0	0	0	0	0	0	0	0	0	0
1.354328183e-16	0	0	0	0	0	0	0	0	0	0
1.436083964e-16	0	0	0	0	0	0	0	0	0	0
1.458583181e-16	0	0	0	0	0	0	0	0	0	0
1.4125351e-16	0	0	0	0	0	0	0	0	0	0
1.344744544e-16	0	0	0	0	0	0	0	0	0	0
1.222089072e-16	0	0	0	0	0	0	0	0	0	0
1.15379552e-16	0	0	0	0	0	0	0	0	0	0
1.101361547e-16	0	0	0	0	0	0	0	0	0	0
1.092004747e-16	0	0	0	0	0	0	0	0	0	0
1.148929771e-16	0	0	0	0	0	0	0	0	0	0
1.224964399e-16	0	0	0	0	0	0	0	0	0	0
1.306038495e-16	0	0	0	0	0	0	0	0	0	0
1.35476396e-16	0	0	0	0	0	0	0	0	0	0
1.353136126e-16	0	0	0	0	0	0	0	0	0	0
1.30714649e-16	0	0	0	0	0	0	0	0	0	0
1.203251773e-16	0	0	0	0	0	0	0	0	0	0
1.076004126e-16	0	0	0	0	0	0	0	0	0	0
9.500529804e-17	0	0	0	0	0	0	0	0	0	0
8.276850631e-17	0	0	0	0	0	0	0	0	0	0
7.553393349e-17	0	0	0	0	0	0	0	0	0	0
7.231260246e-17	0	0	0	0	0	0	0	0	0	0
7.368013186e-17	0	0	0	0	0	0	0	0	0	0
8.006888496e-17	0	0	0	0	0	0	0	0	0	0
9.283809054e-17	0	0	0	0	0	0	0	0	0	0
1.06393323e-16	0	0	0	0	0	0	0	0	0	0
1.190406015e-16	0	0	0	0	0	0	0	0	0	0
1.279555204e-16	0	0	0	0	0	0	0	0	0	0
1.302344926e-16	0	0	0	0	0	0	0	0	0	0
1.292065109e-16	0	0	0	0	0	0	0	0	0	0
1.249142746e-16	0	0	0	0	0	0	0	0	0	0
1.189231975e-16	0	0	0	0	0	0	0	0	0	0
1.131973931e-16	0	0	0	0	0	0	0	0	0	0
1.07593372e-16	0	0	0	0	0	0	0	0	0	0
1.080828601e-16	0	0	0	0	0	0	0	0	0	0
1.127970312e-16	0	0	0	0	0	0	0	0	0	0
1.206995282e-16	0	0	0	0	0	0	0	0	0	0
1.345311906e-16	0	0	0	0	0	0	0	0	0	0
1.423699556e-16	0	0	0	0	0	0	0	0	0	0
1.461745885e-16	0	0	0	0	0	0	0	0	0	0
1.424561233e-16	0	0	0	0	0	0	0	0	0	0
1.335771106e-16	0	0	0	0	0	0	0	0	0	0
1.204066383e-16	0	0	0	0	0	0	0	0	0	0
1.064820075e-16	0	0	0	0	0	0	0	0	0	0
9.378780352e-17	0	0	0	0	0	0	0	0	0	0
8.300985443e-17	0	0	0	0	0	0	0	0	0	0
7.486143376e-17	0	0	0	0	0	0	0	0	0	0
7.274706146e-17	0	0	0	0	0	0	0	0	0	0
7.589679723e-17	0	0	0	0	0	0	0	0	0	0
8.266239587e-17	0	0	0	0	0	0	0	0	0	0
9.236965044e-17	0	0	0	0	0	0	0	0	0	0
1.038135323e-16	0	0	0	0	0	0	0	0	0	0
1.117368212e-16	0	0	0	0	0	0	0	0	0	0
1.16744871e-16	0	0	0	0	0	0	0	0	0	0
1.171416002e-16	0	0	0	0	0	0	0	0	0	0
1.118677105e-16	0	0	0	0	0	0	0	0	0	0
1.07688851e-16	0	0	0	0	0	0	0	0	0	0
1.042516525e-16	0	0	0	0	0	0	0	0	0	0
1.013232028e-16	0	0	0	0	0	0	0	0	0	0
1.011518814e-16	0	0	0	0	0	0	0	0	0	0
1.060345543e-16	0	0	0	0	0	0	0	0	0	0
1.147568819e-16	0	0	0	0	0	0	0	0	0	0
1.271707211e-16	0	0	0	0	0	0	0	0	0	0
1.372937873e-16	0	0	0	0	0	0	0	0	0	0
1.471820393e-16	0	0	0	0	0	0	0	0	0	0
1.468979637e-16	0	0	0	0	0	0	0	0	0	0
1.425816951e-16	0	0	0	0	0	0	0	0	0	0
1.314883659e-16	0	0	0	0	0	0	0	0	0	0
1.179764789e-16	0	0	0	0	0	0	0	0	0	0
1.019156561e-16	0	0	0	0	0	0	0	0	0	0
8.935321821e-17	0	0	0	0	0	0	0	0	0	0
8.049750347e-17	0	0	0	0	0	0	0	0	0	0
7.437518517e-17	0	0	0	0	0	0	0	0	0	0
7.237750513e-17	0	0	0	0	0	0	0	0	0	0
7.549838737e-17	0	0	0	0	0	0	0	0	0	0
8.300416636e-17	0	0	0	0	0	0	0	0	0	0
9.031588732e-17	0	0	0	0	0	0	0	0	0	0
9.675048252e-17	0	0	0	0	0	0	0	0	0	0
1.00800492e-16	0	0	0	0	0	0	0	0	0	0
1.015281416e-16	0	0	0	0	0	0	0	0	0	0
1.010142448e-16	0	0	0	0	0	0	0	0	0	0
9.757304325e-17	0	0	0	0	0	0	0	0	0	0
9.15167564e-17	0	0	0	0	0	0	0	0	0	0
8.92130604e-17	0	0	0	0	0	0	0	0	0	0
9.06063117e-17	0	0	0	0	0	0	0	0	0	0
9.375630821e-17	0	0	0	0	0	0	0	0	0	0
1.006374727e-16	0	0	0	0	0	0	0	0	0	0
1.141578556e-16	0	0	0	0	0	0	0	0	0	0
1.255082746e-16	0	0	0	0	0	0	0	0	0	0
1.365991489e-16	0	0	0	0	0	0	0	0	0	0
1.401361166e-16	0	0	0	0	0	0	0	0	0	0
1.395466131e-16	0	0	0	0	0	0	0	0	0	0
1.316998391e-16	0	0	0	0	0	0	0	0	0	0
1.226682003e-16	0	0	0	0	0	0	0	0	0	0
1.093073971e-16	0	0	0	0	0	0	0	0	0	0
9.350654734e-17	0	0	0	0	0	0	0	0	0	0
8.227219081e-17	0	0	0	0	0	0	0	0	0	0
7.557360975e-17	0	0	0	0	0	0	0	0	0	0
7.073358438e-17	0	0	0	0	0	0	0	0	0	0
6.976828842e-17	0	0	0	0	0	0	0	0	0	0
7.260463283e-17	0	0	0	0	0	0	0	0	0	0
7.723619234e-17	0	0	0	0	0	0	0	0	0	0
8.363327486e-17	0	0	0	0	0	0	0	0	0	0
8.654110086e-17	0	0	0	0	0	0	0	0	0	0
8.684758827e-17	0	0	0	0	0	0	0	0	0	0
8.519888359e-17	0	0	0	0	0	0	0	0	0	0
8.412410331e-17	0	0	0	0	0	0	0	0	0	0
8.056811797e-17	0	0	0	0	0	0	0	0	0	0
7.769807615e-17	0	0	0	0	0	0	0	0	0	0
7.53993014e-17	0	0	0	0	0	0	0	0	0	0
7.755927055e-17	0	0	0	0	0	0	0	0	0	0
8.506623369e-17	0	0	0	0	0	0	0	0	0	0
9.361258687e-17	0	0	0	0	0	0	0	0	0	0
1.073069217e-16	0	0	0	0	0	0	0	0	0	0
1.166707731e-16	0	0	0	0	0	0	0	0	0	0
1.257620326e-16	0	0	0	0	0	0	0	0	0	0
1.266174553e-16	0	0	0	0	0	0	0	0	0	0
1.228773811e-16	0	0	0	0	0	0	0	0	0	0
1.145850278e-16	0	0	0	0	0	0	0	0	0	0
1.040489509e-16	0	0	0	0	0	0	0	0	0	0
9.4900737e-17	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0

